Capturing Cardiac Cyclicity through Phase-Equivariant Self-Supervised Learning

The cyclic structure of physiological processes offers a natural prior for self-supervised representation learning, and the cardiac cycle provides a particularly well-defined setting in which to exploit it. We derive a phase-equivariant self-supervised objective and introduce Winder, a joint-embedding architecture that organises representations into phase-invariant coordinates and phase-rotating harmonic subspaces. Its transport operator is fixed and closed-form, derived from the cycle's geometry rather than learned, and adds no parameters. Evaluated on PTB-XL under a frozen linear-probe protocol, Winder attains diagnostic accuracy within the range reported by state-of-the-art self-supervised methods at a ~1 M parameter footprint, while exhibiting phase-equivariant latent geometry. These findings demonstrate that explicitly encoding cardiac-phase symmetry can preserve diagnostically useful information while yielding a latent geometry that is legible, parameter-efficient, and directly tied to a measurable physiological quantity.

==> data/figure_7_gapped_harmonics.csv <==
phase_fraction,time_ms,n1,n2,n3,n4,n5,n6,n7,sum_1_4_7
0.000000000,-400.000000,-0.720000000,0.720000000,-0.720000000,0.720000000,-0.720000000,0.720000000,-0.720000000,-0.333333333
0.004761905,-396.190476,-0.719677751,0.718711293,-0.717101492,0.714849787,-0.711958195,0.708429304,-0.704266273,-0.328284369
0.009523810,-392.380952,-0.718711293,0.714849787,-0.708429304,0.699472828,-0.688012420,0.674089107,-0.657752730,-0.313421850
0.014285714,-388.571429,-0.717101492,0.708429304,-0.694053260,0.674089107,-0.648697585,0.618083131,-0.582492236,-0.289585473
0.019047619,-384.761905,-0.714849787,0.699472828,-0.674089107,0.639061768,-0.594891918,0.542211456,-0.481774037,-0.258130581
0.023809524,-380.952381,-0.711958195,0.688012420,-0.648697585,0.594891918,-0.527797348,0.448912657,-0.360000000,-0.220864017
0.028571429,-377.142857,-0.708429304,0.674089107,-0.618083131,0.542211456,-0.448912657,0.341185437,-0.222492236,-0.179958372
0.033333333,-373.333333,-0.704266273,0.657752730,-0.582492236,0.481774037,-0.360000000,0.222492236,-0.075260494,-0.137848486
0.038095238,-369.523810,-0.699472828,0.639061768,-0.542211456,0.414444287,-0.263045538,0.096647951,0.075260494,-0.097114836
0.042857143,-365.714286,-0.694053260,0.618083131,-0.497565107,0.341185437,-0.160215072,-0.032302678,0.222492236,-0.060359068
0.047619048,-361.904762,-0.688012420,0.594891918,-0.448912657,0.263045538,-0.053805667,-0.160215072,0.360000000,-0.030077260
0.052380952,-358.095238,-0.681355716,0.569571145,-0.396645827,0.181142470,0.053805667,-0.282978023,0.481774037,-0.008536671
0.057142857,-354.285714,-0.674089107,0.542211456,-0.341185437,0.096647951,0.160215072,-0.396645827,0.582492236,0.002338463
0.061904762,-350.476190,-0.666219096,0.512910790,-0.282978023,0.010770773,0.263045538,-0.497565107,0.657752730,0.001066855
0.066666667,-346.666667,-0.657752730,0.481774037,-0.222492236,-0.075260494,0.360000000,-0.582492236,0.704266273,-0.013308773
0.071428571,-342.857143,-0.648697585,0.448912657,-0.160215072,-0.160215072,0.448912657,-0.648697585,0.720000000,-0.041163267
0.076190476,-339.047619,-0.639061768,0.414444287,-0.096647951,-0.242877591,0.527797348,-0.694053260,0.704266273,-0.082256059
0.080952381,-335.238095,-0.628853904,0.378492314,-0.032302678,-0.322065467,0.594891918,-0.717101492,0.657752730,-0.135725297
0.085714286,-331.428571,-0.618083131,0.341185437,0.032302678,-0.396645827,0.648697585,-0.717101492,0.582492236,-0.200109594
0.090476190,-327.619048,-0.606759090,0.302657204,0.096647951,-0.465551713,0.688012420,-0.694053260,0.481774037,-0.273396651
0.095238095,-323.809524,-0.594891918,0.263045538,0.160215072,-0.527797348,0.711958195,-0.648697585,0.360000000,-0.353096882
0.100000000,-320.000000,-0.582492236,0.222492236,0.222492236,-0.582492236,0.720000000,-0.582492236,0.222492236,-0.436338998
0.104761905,-316.190476,-0.569571145,0.181142470,0.282978023,-0.628853904,0.711958195,-0.497565107,0.075260494,-0.519983591
0.109523810,-312.380952,-0.556140211,0.139144261,0.341185437,-0.666219096,0.688012420,-0.396645827,-0.075260494,-0.600749908
0.114285714,-308.571429,-0.542211456,0.096647951,0.396645827,-0.694053260,0.648697585,-0.282978023,-0.222492236,-0.675350440
0.119047619,-304.761905,-0.527797348,0.053805667,0.448912657,-0.711958195,0.594891918,-0.160215072,-0.360000000,-0.740627566
0.123809524,-300.952381,-0.512910790,0.010770773,0.497565107,-0.719677751,0.527797348,-0.032302678,-0.481774037,-0.793686379
0.128571429,-297.142857,-0.497565107,-0.032302678,0.542211456,-0.717101492,0.448912657,0.096647951,-0.582492236,-0.832017979
0.133333333,-293.333333,-0.481774037,-0.075260494,0.582492236,-0.704266273,0.360000000,0.222492236,-0.657752730,-0.853607888
0.138095238,-289.523810,-0.465551713,-0.117948896,0.618083131,-0.681355716,0.263045538,0.341185437,-0.704266273,-0.857024862
0.142857143,-285.714286,-0.448912657,-0.160215072,0.648697585,-0.648697585,0.160215072,0.448912657,-0.720000000,-0.841486223
0.147619048,-281.904762,-0.431871764,-0.201907720,0.674089107,-0.606759090,0.053805667,0.542211456,-0.704266273,-0.806896818
0.152380952,-278.095238,-0.414444287,-0.242877591,0.694053260,-0.556140211,-0.053805667,0.618083131,-0.657752730,-0.753859828
0.157142857,-274.285714,-0.396645827,-0.282978023,0.708429304,-0.497565107,-0.160215072,0.674089107,-0.582492236,-0.683658875
0.161904762,-270.476190,-0.378492314,-0.322065467,0.717101492,-0.431871764,-0.263045538,0.708429304,-0.481774037,-0.598212090
0.166666667,-266.666667,-0.360000000,-0.360000000,0.720000000,-0.360000000,-0.360000000,0.720000000,-0.360000000,-0.500000000
0.171428571,-262.857143,-0.341185437,-0.396645827,0.717101492,-0.282978023,-0.448912657,0.708429304,-0.222492236,-0.391970230
0.176190476,-259.047619,-0.322065467,-0.431871764,0.708429304,-0.201907720,-0.527797348,0.674089107,-0.075260494,-0.277423000
0.180952381,-255.238095,-0.302657204,-0.465551713,0.694053260,-0.117948896,-0.594891918,0.618083131,0.075260494,-0.159882225
0.185714286,-251.428571,-0.282978023,-0.497565107,0.674089107,-0.032302678,-0.648697585,0.542211456,0.222492236,-0.042957623
0.190476190,-247.619048,-0.263045538,-0.527797348,0.648697585,0.053805667,-0.688012420,0.448912657,0.360000000,0.069796356
0.195238095,-243.809524,-0.242877591,-0.556140211,0.618083131,0.139144261,-0.711958195,0.341185437,0.481774037,0.175018846
0.200000000,-240.000000,-0.222492236,-0.582492236,0.582492236,0.222492236,-0.720000000,0.222492236,0.582492236,0.269672331
0.204761905,-236.190476,-0.201907720,-0.606759090,0.542211456,0.302657204,-0.711958195,0.096647951,0.657752730,0.351158432
0.209523810,-232.380952,-0.181142470,-0.628853904,0.497565107,0.378492314,-0.688012420,-0.032302678,0.704266273,0.417414869
0.214285714,-228.571429,-0.160215072,-0.648697585,0.448912657,0.448912657,-0.648697585,-0.160215072,0.720000000,0.466989623
0.219047619,-224.761905,-0.139144261,-0.666219096,0.396645827,0.512910790,-0.594891918,-0.282978023,0.704266273,0.499089260
0.223809524,-220.952381,-0.117948896,-0.681355716,0.341185437,0.569571145,-0.527797348,-0.396645827,0.657752730,0.513599527
0.228571429,-217.142857,-0.096647951,-0.694053260,0.282978023,0.618083131,-0.448912657,-0.497565107,0.582492236,0.511077507
0.233333333,-213.333333,-0.075260494,-0.704266273,0.222492236,0.657752730,-0.360000000,-0.582492236,0.481774037,0.492715867
0.238095238,-209.523810,-0.053805667,-0.711958195,0.160215072,0.688012420,-0.263045538,-0.648697585,0.360000000,0.460280904
0.242857143,-205.714286,-0.032302678,-0.717101492,0.096647951,0.708429304,-0.160215072,-0.694053260,0.222492236,0.416027251
0.247619048,-201.904762,-0.010770773,-0.719677751,0.032302678,0.718711293,-0.053805667,-0.717101492,0.075260494,0.362593062
0.252380952,-198.095238,0.010770773,-0.719677751,-0.032302678,0.718711293,0.053805667,-0.717101492,-0.075260494,0.302880358
0.257142857,-194.285714,0.032302678,-0.717101492,-0.096647951,0.708429304,0.160215072,-0.694053260,-0.222492236,0.239925808
0.261904762,-190.476190,0.053805667,-0.711958195,-0.160215072,0.688012420,0.263045538,-0.648697585,-0.360000000,0.176767633
0.266666667,-186.666667,0.075260494,-0.704266273,-0.222492236,0.657752730,0.360000000,-0.582492236,-0.481774037,0.116314438
0.271428571,-182.857143,0.096647951,-0.694053260,-0.282978023,0.618083131,0.448912657,-0.497565107,-0.582492236,0.061221688
0.276190476,-179.047619,0.117948896,-0.681355716,-0.341185437,0.569571145,0.527797348,-0.396645827,-0.657752730,0.013781163
0.280952381,-175.238095,0.139144261,-0.666219096,-0.396645827,0.512910790,0.594891918,-0.282978023,-0.704266273,-0.024171862
0.285714286,-171.428571,0.160215072,-0.648697585,-0.448912657,0.448912657,0.648697585,-0.160215072,-0.720000000,-0.051329755
0.290476190,-167.619048,0.181142470,-0.628853904,-0.497565107,0.378492314,0.688012420,-0.032302678,-0.704266273,-0.066959022
0.295238095,-163.809524,0.201907720,-0.606759090,-0.542211456,0.302657204,0.711958195,0.096647951,-0.657752730,-0.070920280
0.300000000,-160.000000,0.222492236,-0.582492236,-0.582492236,0.222492236,0.720000000,0.222492236,-0.582492236,-0.063661002
0.304761905,-156.190476,0.242877591,-0.556140211,-0.618083131,0.139144261,0.711958195,0.341185437,-0.481774037,-0.046181567
0.309523810,-152.380952,0.263045538,-0.527797348,-0.648697585,0.053805667,0.688012420,0.448912657,-0.360000000,-0.019976294
0.314285714,-148.571429,0.282978023,-0.497565107,-0.674089107,-0.032302678,0.648697585,0.542211456,-0.222492236,0.013047736
0.319047619,-144.761905,0.302657204,-0.465551713,-0.694053260,-0.117948896,0.594891918,0.618083131,-0.075260494,0.050670285
0.323809524,-140.952381,0.322065467,-0.431871764,-0.708429304,-0.201907720,0.527797348,0.674089107,0.075260494,0.090471407
0.328571429,-137.142857,0.341185437,-0.396645827,-0.717101492,-0.282978023,0.448912657,0.708429304,0.222492236,0.129953542
0.333333333,-133.333333,0.360000000,-0.360000000,-0.720000000,-0.360000000,0.360000000,0.720000000,0.360000000,0.166666667
0.338095238,-129.523810,0.378492314,-0.322065467,-0.717101492,-0.431871764,0.263045538,0.708429304,0.481774037,0.198330827
0.342857143,-125.714286,0.396645827,-0.282978023,-0.708429304,-0.497565107,0.160215072,0.674089107,0.582492236,0.222950442
0.347619048,-121.904762,0.414444287,-0.242877591,-0.694053260,-0.556140211,0.053805667,0.618083131,0.657752730,0.238915188
0.352380952,-118.095238,0.431871764,-0.201907720,-0.674089107,-0.606759090,-0.053805667,0.542211456,0.704266273,0.245082846
0.357142857,-114.285714,0.448912657,-0.160215072,-0.648697585,-0.648697585,-0.160215072,0.448912657,0.720000000,0.240840311
0.361904762,-110.476190,0.465551713,-0.117948896,-0.618083131,-0.681355716,-0.263045538,0.341185437,0.704266273,0.226139939
0.366666667,-106.666667,0.481774037,-0.075260494,-0.582492236,-0.704266273,-0.360000000,0.222492236,0.657752730,0.201509488
0.371428571,-102.857143,0.497565107,-0.032302678,-0.542211456,-0.717101492,-0.448912657,0.096647951,0.582492236,0.168035116
0.376190476,-99.047619,0.512910790,0.010770773,-0.497565107,-0.719677751,-0.527797348,-0.032302678,0.481774037,0.127318090
0.380952381,-95.238095,0.527797348,0.053805667,-0.448912657,-0.711958195,-0.594891918,-0.160215072,0.360000000,0.081407015
0.385714286,-91.428571,0.542211456,0.096647951,-0.396645827,-0.694053260,-0.648697585,-0.282978023,0.222492236,0.032708533
0.390476190,-87.619048,0.556140211,0.139144261,-0.341185437,-0.666219096,-0.688012420,-0.396645827,0.075260494,-0.016119626
0.395238095,-83.809524,0.569571145,0.181142470,-0.282978023,-0.628853904,-0.711958195,-0.497565107,-0.075260494,-0.062288543
0.400000000,-80.000000,0.582492236,0.222492236,-0.222492236,-0.582492236,-0.720000000,-0.582492236,-0.222492236,-0.103005665
0.404761905,-76.190476,0.594891918,0.263045538,-0.160215072,-0.527797348,-0.711958195,-0.648697585,-0.360000000,-0.135604366
0.409523810,-72.380952,0.606759090,0.302657204,-0.096647951,-0.465551713,-0.688012420,-0.694053260,-0.481774037,-0.157669750
0.414285714,-68.571429,0.618083131,0.341185437,-0.032302678,-0.396645827,-0.648697585,-0.717101492,-0.582492236,-0.167155061
0.419047619,-64.761905,0.628853904,0.378492314,0.032302678,-0.322065467,-0.594891918,-0.717101492,-0.657752730,-0.162483468
0.423809524,-60.952381,0.639061768,0.414444287,0.096647951,-0.242877591,-0.527797348,-0.694053260,-0.704266273,-0.142630600
0.428571429,-57.142857,0.648697585,0.448912657,0.160215072,-0.160215072,-0.448912657,-0.648697585,-0.720000000,-0.107184022
0.433333333,-53.333333,0.657752730,0.481774037,0.222492236,-0.075260494,-0.360000000,-0.582492236,-0.704266273,-0.056376869
0.438095238,-49.523810,0.666219096,0.512910790,0.282978023,0.010770773,-0.263045538,-0.497565107,-0.657752730,0.008906083
0.442857143,-45.714286,0.674089107,0.542211456,0.341185437,0.096647951,-0.160215072,-0.396645827,-0.582492236,0.087150381
0.447619048,-41.904762,0.681355716,0.569571145,0.396645827,0.181142470,-0.053805667,-0.282978023,-0.481774037,0.176261180
0.452380952,-38.095238,0.688012420,0.594891918,0.448912657,0.263045538,0.053805667,-0.160215072,-0.360000000,0.273637943
0.457142857,-34.285714,0.694053260,0.618083131,0.497565107,0.341185437,0.160215072,-0.032302678,-0.222492236,0.376271510
0.461904762,-30.476190,0.699472828,0.639061768,0.542211456,0.414444287,0.263045538,0.096647951,-0.075260494,0.480859547
0.466666667,-26.666667,0.704266273,0.657752730,0.582492236,0.481774037,0.360000000,0.222492236,0.075260494,0.583935557
0.471428571,-22.857143,0.708429304,0.674089107,0.618083131,0.542211456,0.448912657,0.341185437,0.222492236,0.682006016
0.476190476,-19.047619,0.711958195,0.688012420,0.648697585,0.594891918,0.527797348,0.448912657,0.360000000,0.771689867
0.480952381,-15.238095,0.714849787,0.699472828,0.674089107,0.639061768,0.594891918,0.542211456,0.481774037,0.849854441
0.485714286,-11.428571,0.717101492,0.708429304,0.694053260,0.674089107,0.648697585,0.618083131,0.582492236,0.913742053
0.490476190,-7.619048,0.718711293,0.714849787,0.708429304,0.699472828,0.688012420,0.674089107,0.657752730,0.961081875
0.495238095,-3.809524,0.719677751,0.718711293,0.717101492,0.714849787,0.711958195,0.708429304,0.704266273,0.990182320
0.500000000,0.000000,0.720000000,0.720000000,0.720000000,0.720000000,0.720000000,0.720000000,0.720000000,1.000000000
0.504761905,3.809524,0.719677751,0.718711293,0.717101492,0.714849787,0.711958195,0.708429304,0.704266273,0.990182320
0.509523810,7.619048,0.718711293,0.714849787,0.708429304,0.699472828,0.688012420,0.674089107,0.657752730,0.961081875
0.514285714,11.428571,0.717101492,0.708429304,0.694053260,0.674089107,0.648697585,0.618083131,0.582492236,0.913742053
0.519047619,15.238095,0.714849787,0.699472828,0.674089107,0.639061768,0.594891918,0.542211456,0.481774037,0.849854441
0.523809524,19.047619,0.711958195,0.688012420,0.648697585,0.594891918,0.527797348,0.448912657,0.360000000,0.771689867
0.528571429,22.857143,0.708429304,0.674089107,0.618083131,0.542211456,0.448912657,0.341185437,0.222492236,0.682006016
0.533333333,26.666667,0.704266273,0.657752730,0.582492236,0.481774037,0.360000000,0.222492236,0.075260494,0.583935557
0.538095238,30.476190,0.699472828,0.639061768,0.542211456,0.414444287,0.263045538,0.096647951,-0.075260494,0.480859547
0.542857143,34.285714,0.694053260,0.618083131,0.497565107,0.341185437,0.160215072,-0.032302678,-0.222492236,0.376271510
0.547619048,38.095238,0.688012420,0.594891918,0.448912657,0.263045538,0.053805667,-0.160215072,-0.360000000,0.273637943
0.552380952,41.904762,0.681355716,0.569571145,0.396645827,0.181142470,-0.053805667,-0.282978023,-0.481774037,0.176261180
0.557142857,45.714286,0.674089107,0.542211456,0.341185437,0.096647951,-0.160215072,-0.396645827,-0.582492236,0.087150381
0.561904762,49.523810,0.666219096,0.512910790,0.282978023,0.010770773,-0.263045538,-0.497565107,-0.657752730,0.008906083
0.566666667,53.333333,0.657752730,0.481774037,0.222492236,-0.075260494,-0.360000000,-0.582492236,-0.704266273,-0.056376869
0.571428571,57.142857,0.648697585,0.448912657,0.160215072,-0.160215072,-0.448912657,-0.648697585,-0.720000000,-0.107184022
0.576190476,60.952381,0.639061768,0.414444287,0.096647951,-0.242877591,-0.527797348,-0.694053260,-0.704266273,-0.142630600
0.580952381,64.761905,0.628853904,0.378492314,0.032302678,-0.322065467,-0.594891918,-0.717101492,-0.657752730,-0.162483468
0.585714286,68.571429,0.618083131,0.341185437,-0.032302678,-0.396645827,-0.648697585,-0.717101492,-0.582492236,-0.167155061
0.590476190,72.380952,0.606759090,0.302657204,-0.096647951,-0.465551713,-0.688012420,-0.694053260,-0.481774037,-0.157669750
0.595238095,76.190476,0.594891918,0.263045538,-0.160215072,-0.527797348,-0.711958195,-0.648697585,-0.360000000,-0.135604366
0.600000000,80.000000,0.582492236,0.222492236,-0.222492236,-0.582492236,-0.720000000,-0.582492236,-0.222492236,-0.103005665
0.604761905,83.809524,0.569571145,0.181142470,-0.282978023,-0.628853904,-0.711958195,-0.497565107,-0.075260494,-0.062288543
0.609523810,87.619048,0.556140211,0.139144261,-0.341185437,-0.666219096,-0.688012420,-0.396645827,0.075260494,-0.016119626
0.614285714,91.428571,0.542211456,0.096647951,-0.396645827,-0.694053260,-0.648697585,-0.282978023,0.222492236,0.032708533
0.619047619,95.238095,0.527797348,0.053805667,-0.448912657,-0.711958195,-0.594891918,-0.160215072,0.360000000,0.081407015
0.623809524,99.047619,0.512910790,0.010770773,-0.497565107,-0.719677751,-0.527797348,-0.032302678,0.481774037,0.127318090
0.628571429,102.857143,0.497565107,-0.032302678,-0.542211456,-0.717101492,-0.448912657,0.096647951,0.582492236,0.168035116
0.633333333,106.666667,0.481774037,-0.075260494,-0.582492236,-0.704266273,-0.360000000,0.222492236,0.657752730,0.201509488
0.638095238,110.476190,0.465551713,-0.117948896,-0.618083131,-0.681355716,-0.263045538,0.341185437,0.704266273,0.226139939
0.642857143,114.285714,0.448912657,-0.160215072,-0.648697585,-0.648697585,-0.160215072,0.448912657,0.720000000,0.240840311
0.647619048,118.095238,0.431871764,-0.201907720,-0.674089107,-0.606759090,-0.053805667,0.542211456,0.704266273,0.245082846
0.652380952,121.904762,0.414444287,-0.242877591,-0.694053260,-0.556140211,0.053805667,0.618083131,0.657752730,0.238915188
0.657142857,125.714286,0.396645827,-0.282978023,-0.708429304,-0.497565107,0.160215072,0.674089107,0.582492236,0.222950442
0.661904762,129.523810,0.378492314,-0.322065467,-0.717101492,-0.431871764,0.263045538,0.708429304,0.481774037,0.198330827
0.666666667,133.333333,0.360000000,-0.360000000,-0.720000000,-0.360000000,0.360000000,0.720000000,0.360000000,0.166666667
0.671428571,137.142857,0.341185437,-0.396645827,-0.717101492,-0.282978023,0.448912657,0.708429304,0.222492236,0.129953542
0.676190476,140.952381,0.322065467,-0.431871764,-0.708429304,-0.201907720,0.527797348,0.674089107,0.075260494,0.090471407
0.680952381,144.761905,0.302657204,-0.465551713,-0.694053260,-0.117948896,0.594891918,0.618083131,-0.075260494,0.050670285
0.685714286,148.571429,0.282978023,-0.497565107,-0.674089107,-0.032302678,0.648697585,0.542211456,-0.222492236,0.013047736
0.690476190,152.380952,0.263045538,-0.527797348,-0.648697585,0.053805667,0.688012420,0.448912657,-0.360000000,-0.019976294
0.695238095,156.190476,0.242877591,-0.556140211,-0.618083131,0.139144261,0.711958195,0.341185437,-0.481774037,-0.046181567
0.700000000,160.000000,0.222492236,-0.582492236,-0.582492236,0.222492236,0.720000000,0.222492236,-0.582492236,-0.063661002
0.704761905,163.809524,0.201907720,-0.606759090,-0.542211456,0.302657204,0.711958195,0.096647951,-0.657752730,-0.070920280
0.709523810,167.619048,0.181142470,-0.628853904,-0.497565107,0.378492314,0.688012420,-0.032302678,-0.704266273,-0.066959022
0.714285714,171.428571,0.160215072,-0.648697585,-0.448912657,0.448912657,0.648697585,-0.160215072,-0.720000000,-0.051329755
0.719047619,175.238095,0.139144261,-0.666219096,-0.396645827,0.512910790,0.594891918,-0.282978023,-0.704266273,-0.024171862
0.723809524,179.047619,0.117948896,-0.681355716,-0.341185437,0.569571145,0.527797348,-0.396645827,-0.657752730,0.013781163
0.728571429,182.857143,0.096647951,-0.694053260,-0.282978023,0.618083131,0.448912657,-0.497565107,-0.582492236,0.061221688
0.733333333,186.666667,0.075260494,-0.704266273,-0.222492236,0.657752730,0.360000000,-0.582492236,-0.481774037,0.116314438
0.738095238,190.476190,0.053805667,-0.711958195,-0.160215072,0.688012420,0.263045538,-0.648697585,-0.360000000,0.176767633
0.742857143,194.285714,0.032302678,-0.717101492,-0.096647951,0.708429304,0.160215072,-0.694053260,-0.222492236,0.239925808
0.747619048,198.095238,0.010770773,-0.719677751,-0.032302678,0.718711293,0.053805667,-0.717101492,-0.075260494,0.302880358
0.752380952,201.904762,-0.010770773,-0.719677751,0.032302678,0.718711293,-0.053805667,-0.717101492,0.075260494,0.362593062
0.757142857,205.714286,-0.032302678,-0.717101492,0.096647951,0.708429304,-0.160215072,-0.694053260,0.222492236,0.416027251
0.761904762,209.523810,-0.053805667,-0.711958195,0.160215072,0.688012420,-0.263045538,-0.648697585,0.360000000,0.460280904
0.766666667,213.333333,-0.075260494,-0.704266273,0.222492236,0.657752730,-0.360000000,-0.582492236,0.481774037,0.492715867
0.771428571,217.142857,-0.096647951,-0.694053260,0.282978023,0.618083131,-0.448912657,-0.497565107,0.582492236,0.511077507
0.776190476,220.952381,-0.117948896,-0.681355716,0.341185437,0.569571145,-0.527797348,-0.396645827,0.657752730,0.513599527
0.780952381,224.761905,-0.139144261,-0.666219096,0.396645827,0.512910790,-0.594891918,-0.282978023,0.704266273,0.499089260
0.785714286,228.571429,-0.160215072,-0.648697585,0.448912657,0.448912657,-0.648697585,-0.160215072,0.720000000,0.466989623
0.790476190,232.380952,-0.181142470,-0.628853904,0.497565107,0.378492314,-0.688012420,-0.032302678,0.704266273,0.417414869
0.795238095,236.190476,-0.201907720,-0.606759090,0.542211456,0.302657204,-0.711958195,0.096647951,0.657752730,0.351158432
0.800000000,240.000000,-0.222492236,-0.582492236,0.582492236,0.222492236,-0.720000000,0.222492236,0.582492236,0.269672331
0.804761905,243.809524,-0.242877591,-0.556140211,0.618083131,0.139144261,-0.711958195,0.341185437,0.481774037,0.175018846
0.809523810,247.619048,-0.263045538,-0.527797348,0.648697585,0.053805667,-0.688012420,0.448912657,0.360000000,0.069796356
0.814285714,251.428571,-0.282978023,-0.497565107,0.674089107,-0.032302678,-0.648697585,0.542211456,0.222492236,-0.042957623
0.819047619,255.238095,-0.302657204,-0.465551713,0.694053260,-0.117948896,-0.594891918,0.618083131,0.075260494,-0.159882225
0.823809524,259.047619,-0.322065467,-0.431871764,0.708429304,-0.201907720,-0.527797348,0.674089107,-0.075260494,-0.277423000
0.828571429,262.857143,-0.341185437,-0.396645827,0.717101492,-0.282978023,-0.448912657,0.708429304,-0.222492236,-0.391970230
0.833333333,266.666667,-0.360000000,-0.360000000,0.720000000,-0.360000000,-0.360000000,0.720000000,-0.360000000,-0.500000000
0.838095238,270.476190,-0.378492314,-0.322065467,0.717101492,-0.431871764,-0.263045538,0.708429304,-0.481774037,-0.598212090
0.842857143,274.285714,-0.396645827,-0.282978023,0.708429304,-0.497565107,-0.160215072,0.674089107,-0.582492236,-0.683658875
0.847619048,278.095238,-0.414444287,-0.242877591,0.694053260,-0.556140211,-0.053805667,0.618083131,-0.657752730,-0.753859828
0.852380952,281.904762,-0.431871764,-0.201907720,0.674089107,-0.606759090,0.053805667,0.542211456,-0.704266273,-0.806896818
0.857142857,285.714286,-0.448912657,-0.160215072,0.648697585,-0.648697585,0.160215072,0.448912657,-0.720000000,-0.841486223
0.861904762,289.523810,-0.465551713,-0.117948896,0.618083131,-0.681355716,0.263045538,0.341185437,-0.704266273,-0.857024862
0.866666667,293.333333,-0.481774037,-0.075260494,0.582492236,-0.704266273,0.360000000,0.222492236,-0.657752730,-0.853607888
0.871428571,297.142857,-0.497565107,-0.032302678,0.542211456,-0.717101492,0.448912657,0.096647951,-0.582492236,-0.832017979
0.876190476,300.952381,-0.512910790,0.010770773,0.497565107,-0.719677751,0.527797348,-0.032302678,-0.481774037,-0.793686379
0.880952381,304.761905,-0.527797348,0.053805667,0.448912657,-0.711958195,0.594891918,-0.160215072,-0.360000000,-0.740627566
0.885714286,308.571429,-0.542211456,0.096647951,0.396645827,-0.694053260,0.648697585,-0.282978023,-0.222492236,-0.675350440
0.890476190,312.380952,-0.556140211,0.139144261,0.341185437,-0.666219096,0.688012420,-0.396645827,-0.075260494,-0.600749908
0.895238095,316.190476,-0.569571145,0.181142470,0.282978023,-0.628853904,0.711958195,-0.497565107,0.075260494,-0.519983591
0.900000000,320.000000,-0.582492236,0.222492236,0.222492236,-0.582492236,0.720000000,-0.582492236,0.222492236,-0.436338998
0.904761905,323.809524,-0.594891918,0.263045538,0.160215072,-0.527797348,0.711958195,-0.648697585,0.360000000,-0.353096882
0.909523810,327.619048,-0.606759090,0.302657204,0.096647951,-0.465551713,0.688012420,-0.694053260,0.481774037,-0.273396651
0.914285714,331.428571,-0.618083131,0.341185437,0.032302678,-0.396645827,0.648697585,-0.717101492,0.582492236,-0.200109594
0.919047619,335.238095,-0.628853904,0.378492314,-0.032302678,-0.322065467,0.594891918,-0.717101492,0.657752730,-0.135725297
0.923809524,339.047619,-0.639061768,0.414444287,-0.096647951,-0.242877591,0.527797348,-0.694053260,0.704266273,-0.082256059
0.928571429,342.857143,-0.648697585,0.448912657,-0.160215072,-0.160215072,0.448912657,-0.648697585,0.720000000,-0.041163267
0.933333333,346.666667,-0.657752730,0.481774037,-0.222492236,-0.075260494,0.360000000,-0.582492236,0.704266273,-0.013308773
0.938095238,350.476190,-0.666219096,0.512910790,-0.282978023,0.010770773,0.263045538,-0.497565107,0.657752730,0.001066855
0.942857143,354.285714,-0.674089107,0.542211456,-0.341185437,0.096647951,0.160215072,-0.396645827,0.582492236,0.002338463
0.947619048,358.095238,-0.681355716,0.569571145,-0.396645827,0.181142470,0.053805667,-0.282978023,0.481774037,-0.008536671
0.952380952,361.904762,-0.688012420,0.594891918,-0.448912657,0.263045538,-0.053805667,-0.160215072,0.360000000,-0.030077260
0.957142857,365.714286,-0.694053260,0.618083131,-0.497565107,0.341185437,-0.160215072,-0.032302678,0.222492236,-0.060359068
0.961904762,369.523810,-0.699472828,0.639061768,-0.542211456,0.414444287,-0.263045538,0.096647951,0.075260494,-0.097114836
0.966666667,373.333333,-0.704266273,0.657752730,-0.582492236,0.481774037,-0.360000000,0.222492236,-0.075260494,-0.137848486
0.971428571,377.142857,-0.708429304,0.674089107,-0.618083131,0.542211456,-0.448912657,0.341185437,-0.222492236,-0.179958372
0.976190476,380.952381,-0.711958195,0.688012420,-0.648697585,0.594891918,-0.527797348,0.448912657,-0.360000000,-0.220864017
0.980952381,384.761905,-0.714849787,0.699472828,-0.674089107,0.639061768,-0.594891918,0.542211456,-0.481774037,-0.258130581
0.985714286,388.571429,-0.717101492,0.708429304,-0.694053260,0.674089107,-0.648697585,0.618083131,-0.582492236,-0.289585473
0.990476190,392.380952,-0.718711293,0.714849787,-0.708429304,0.699472828,-0.688012420,0.674089107,-0.657752730,-0.313421850
0.995238095,396.190476,-0.719677751,0.718711293,-0.717101492,0.714849787,-0.711958195,0.708429304,-0.704266273,-0.328284369
1.000000000,400.000000,-0.720000000,0.720000000,-0.720000000,0.720000000,-0.720000000,0.720000000,-0.720000000,-0.333333333


==> data/phase_wrap_time.csv <==
time_s,amplitude
-0.126,-0.02100454646
-0.1253,-0.0227701435
-0.1246,-0.02450580019
-0.1239,-0.02620633588
-0.1232,-0.02786656989
-0.1225,-0.02948189266
-0.1218,-0.03104997898
-0.1211,-0.03256907476
-0.1204,-0.03403742592
-0.1197,-0.03545395388
-0.119,-0.03682028229
-0.1183,-0.03813871031
-0.1176,-0.0394115371
-0.1169,-0.04064147253
-0.1162,-0.04183286922
-0.1155,-0.04299049048
-0.1148,-0.04411909963
-0.1141,-0.04522316725
-0.1134,-0.04630599306
-0.1127,-0.04737058407
-0.112,-0.04841994728
-0.1113,-0.04945616261
-0.1106,-0.05047760171
-0.1099,-0.05148170915
-0.1092,-0.05246592952
-0.1085,-0.05342701125
-0.1078,-0.05435891821
-0.1071,-0.05525491813
-0.1064,-0.05610827876
-0.1057,-0.05691267821
-0.105,-0.05766343611
-0.1043,-0.05835628248
-0.1036,-0.05898694734
-0.1029,-0.05955241807
-0.1022,-0.0600547115
-0.1015,-0.06049710186
-0.1008,-0.06088286334
-0.1001,-0.06121613932
-0.0994,-0.06150454976
-0.0987,-0.06175658382
-0.098,-0.06198073062
-0.0973,-0.0621851496
-0.0966,-0.06237668138
-0.0959,-0.06256183688
-0.0952,-0.06274712703
-0.0945,-0.06293802211
-0.0938,-0.06313582995
-0.0931,-0.06334081777
-0.0924,-0.06355325275
-0.0917,-0.06377281441
-0.091,-0.06399683147
-0.0903,-0.06422204497
-0.0896,-0.06444519594
-0.0889,-0.06466334506
-0.0882,-0.06487483168
-0.0875,-0.06507831476
-0.0868,-0.06527245332
-0.0861,-0.06545638425
-0.0854,-0.06563115613
-0.0847,-0.06579829543
-0.084,-0.06595932865
-0.0833,-0.06611565633
-0.0826,-0.06626817531
-0.0819,-0.06641765646
-0.0812,-0.06656487067
-0.0805,-0.06671014639
-0.0798,-0.0668520422
-0.0791,-0.06698867424
-0.0784,-0.06711815865
-0.0777,-0.06723862975
-0.077,-0.06734829456
-0.0763,-0.0674453783
-0.0756,-0.06752810619
-0.0749,-0.06759522785
-0.0742,-0.06764759058
-0.0735,-0.06768656609
-0.0728,-0.0677135261
-0.0721,-0.06773014041
-0.0714,-0.0677392712
-0.0707,-0.06774407873
-0.07,-0.06774772325
-0.0693,-0.06775304183
-0.0686,-0.06776157871
-0.0679,-0.06777455492
-0.0672,-0.0677931915
-0.0665,-0.06781826714
-0.0658,-0.06784879114
-0.0651,-0.06788333044
-0.0644,-0.06792045198
-0.0637,-0.06795870616
-0.063,-0.06799657714
-0.0623,-0.06803253256
-0.0616,-0.06806504002
-0.0609,-0.06809273158
-0.0602,-0.06811489703
-0.0595,-0.06813099059
-0.0588,-0.06814046649
-0.0581,-0.06814275278
-0.0574,-0.06813717282
-0.0567,-0.0681230238
-0.056,-0.0680996029
-0.0553,-0.06806637926
-0.0546,-0.06802350978
-0.0539,-0.06797132329
-0.0532,-0.06791014865
-0.0525,-0.06784106751
-0.0518,-0.06776817272
-0.0511,-0.06769630998
-0.0504,-0.06763032496
-0.0497,-0.06757577038
-0.049,-0.06754102722
-0.0483,-0.06753518349
-0.0476,-0.06756732723
-0.0469,-0.06764639671
-0.0462,-0.0677807313
-0.0455,-0.06797852063
-0.0448,-0.06824795435
-0.0441,-0.06859634563
-0.0434,-0.0690275019
-0.0427,-0.06954435414
-0.042,-0.07014983331
-0.0413,-0.070845668
-0.0406,-0.07162877718
-0.0399,-0.07249487741
-0.0392,-0.07343968527
-0.0385,-0.07445694498
-0.0378,-0.07553251135
-0.0371,-0.07665026688
-0.0364,-0.07779409404
-0.0357,-0.07894441162
-0.035,-0.08006778369
-0.0343,-0.08112731064
-0.0336,-0.08208609284
-0.0329,-0.08290276022
-0.0322,-0.08351806094
-0.0315,-0.08386827267
-0.0308,-0.08388967313
-0.0301,-0.08351501914
-0.0294,-0.08266298417
-0.0287,-0.08124872082
-0.028,-0.07918738169
-0.0273,-0.07639360292
-0.0266,-0.07277995486
-0.0259,-0.06825849138
-0.0252,-0.06274126635
-0.0245,-0.05614373105
-0.0238,-0.04839492623
-0.0231,-0.03942729007
-0.0224,-0.02917326071
-0.0217,-0.01757268879
-0.021,-0.004595074748
-0.0203,0.009782668485
-0.0196,0.02558362799
-0.0189,0.04281978975
-0.0182,0.06145873525
-0.0175,0.08145694489
-0.0168,0.1027708991
-0.0161,0.1253433567
-0.0154,0.1490621908
-0.0147,0.1738015528
-0.014,0.1994355942
-0.0133,0.2258245406
-0.0126,0.2527729129
-0.0119,0.2800713063
-0.0112,0.3075103157
-0.0105,0.3348711536
-0.0098,0.3618975022
-0.0091,0.3883236611
-0.0084,0.4138839297
-0.0077,0.4383142148
-0.007,0.4613568516
-0.0063,0.4827557823
-0.0056,0.5022549491
-0.0049,0.5196138432
-0.0042,0.5346541511
-0.0035,0.547213108
-0.0028,0.5571279492
-0.0021,0.5642596158
-0.0014,0.5685638713
-0.0007,0.5700201847
0,0.5686080254
0.0007,0.5643285672
0.0014,0.5572698025
0.0021,0.5475414287
0.0028,0.5352531429
0.0035,0.5205292083
0.0042,0.5035521521
0.0049,0.4845190675
0.0056,0.4636270477
0.0063,0.441080428
0.007,0.417112513
0.0077,0.3919638495
0.0084,0.3658749843
0.0091,0.3390850596
0.0098,0.3118275994
0.0105,0.2843347232
0.0112,0.2568385504
0.0119,0.2295600093
0.0126,0.2026752632
0.0133,0.1763492845
0.014,0.1507470453
0.0147,0.1260171377
0.0154,0.1022426337
0.0161,0.07949022512
0.0168,0.05782660395
0.0175,0.03730563407
0.0182,0.01792986748
0.0189,-0.0003109718022
0.0196,-0.01742715974
0.0203,-0.03343311427
0.021,-0.04835982112
0.0217,-0.06224240796
0.0224,-0.07511600247
0.0231,-0.0870136941
0.0238,-0.09796041939
0.0245,-0.1079790766
0.0252,-0.1170925641
0.0259,-0.1253216677
0.0266,-0.1326787238
0.0273,-0.1391739563
0.028,-0.144817589
0.0287,-0.1496209838
0.0294,-0.1536000535
0.0301,-0.1567718488
0.0308,-0.1591534206
0.0315,-0.1607649387
0.0322,-0.1616390509
0.0329,-0.1618115238
0.0336,-0.1613181242
0.0343,-0.1601971443
0.035,-0.1584969766
0.0357,-0.156268539
0.0364,-0.1535627494
0.0371,-0.1504314742
0.0378,-0.1469303747
0.0385,-0.1431160607
0.0392,-0.1390451423
0.0399,-0.1347735309
0.0406,-0.1303543455
0.0413,-0.1258400064
0.042,-0.1212829342
0.0427,-0.1167330291
0.0434,-0.1122301106
0.0441,-0.1078114779
0.0448,-0.1035144302
0.0455,-0.09937249794
0.0462,-0.09540413595
0.0469,-0.09162403025
0.0476,-0.08804686685
0.0483,-0.08468404973
0.049,-0.08153385471
0.0497,-0.07859127561
0.0504,-0.07585130622
0.0511,-0.07330752122
0.0518,-0.07094781881
0.0525,-0.06875867808
0.0532,-0.06672657811
0.0539,-0.06483823358
0.0546,-0.06308130162
0.0553,-0.06144367494
0.056,-0.05991324624
0.0567,-0.0584786744
0.0574,-0.05713168285
0.0581,-0.05586476118
0.0588,-0.05467039897
0.0595,-0.05354158447
0.0602,-0.0524733006
0.0609,-0.05146102891
0.0616,-0.05050025099
0.0623,-0.04958655275
0.063,-0.04871593749
0.0637,-0.04788451285
0.0644,-0.04708838647
0.0651,-0.04632365411
0.0658,-0.04558636392
0.0665,-0.04487255217
0.0672,-0.04417825511
0.0679,-0.04349977141
0.0686,-0.04283444932
0.0693,-0.04217989951
0.07,-0.04153373263
0.0707,-0.04089417967
0.0714,-0.04026195294
0.0721,-0.03963838506
0.0728,-0.03902480868
0.0735,-0.03842296574
0.0742,-0.03783623542
0.0749,-0.03726840619
0.0756,-0.03672326655
0.0763,-0.03620420407
0.077,-0.03571300267
0.0777,-0.0352510454
0.0784,-0.03481971526
0.0791,-0.03441960463
0.0798,-0.03404814316
0.0805,-0.03370196989
0.0812,-0.03337772381
0.0819,-0.03307186869
0.0826,-0.03278016725
0.0833,-0.032498207
0.084,-0.03222157542
0.0847,-0.03194632422
0.0854,-0.03167036207
0.0861,-0.03139206188
0.0868,-0.03110979652
0.0875,-0.03082214798
0.0882,-0.03052853444
0.0889,-0.03022858319
0.0896,-0.02992192149
0.0903,-0.02960788948
0.091,-0.02928467885
0.0917,-0.02895019416
0.0924,-0.02860233996
0.0931,-0.0282388696
0.0938,-0.02785693163
0.0945,-0.02745352339
0.0952,-0.02702564219
0.0959,-0.02657062011
0.0966,-0.02608712808
0.0973,-0.02557417179
0.098,-0.02503075688
0.0987,-0.02445649187
0.0994,-0.0238533966
0.1001,-0.02322409375
0.1008,-0.02257120599
0.1015,-0.02189786146
0.1022,-0.02120921011
0.1029,-0.02051090734
0.1036,-0.01980860856
0.1043,-0.01910792667
0.105,-0.0184143045
0.1057,-0.01773314238
0.1064,-0.01706984064
0.1071,-0.01642901577
0.1078,-0.01581214881
0.1085,-0.01521993698
0.1092,-0.01465307748
0.1099,-0.01411141844
0.1106,-0.01359141156
0.1113,-0.01308865946
0.112,-0.01259876477
0.1127,-0.01211722792
0.1134,-0.01163914062
0.1141,-0.01115949239
0.1148,-0.01067327274
0.1155,-0.01017599508
0.1162,-0.009665268267
0.1169,-0.00913922503
0.1176,-0.008595998104
0.1183,-0.008034172041
0.119,-0.007454138677
0.1197,-0.00685674167
0.1204,-0.006242824675
0.1211,-0.00561332033
0.1218,-0.00496951719
0.1225,-0.004312792792
0.1232,-0.003644524671
0.1239,-0.002965933017
0.1246,-0.002277608638
0.1253,-0.001579984995
0.126,-0.0008734955503
0.1267,-0.0001584751864
0.1274,0.0005651355343
0.1281,0.001297494629
0.1288,0.002038760115
0.1295,0.002788915259
0.1302,0.003547244322
0.1309,0.004312856816
0.1316,0.005084862252
0.1323,0.005862176747
0.133,0.00664294283
0.1337,0.007425109636
0.1344,0.008206626302
0.1351,0.008985751189
0.1358,0.009761979566
0.1365,0.01053511593
0.1372,0.01130496477
0.1379,0.01207201023
0.1386,0.01283945495
0.1393,0.01361118123
0.14,0.01439107136
0.1407,0.01518321211
0.1414,0.01599250815
0.1421,0.01682406862
0.1428,0.0176830027
0.1435,0.018573756
0.1442,0.01949812008
0.1449,0.02045722299
0.1456,0.02145219277
0.1463,0.02248329748
0.147,0.02354736528
0.1477,0.02464036437
0.1484,0.02575826293
0.1491,0.02689687766
0.1498,0.02805141925
0.1505,0.02921694692
0.1512,0.03038851986
0.1519,0.03156192921
0.1526,0.03273589375
0.1533,0.03390986423
0.154,0.03508329134
0.1547,0.03625652054
0.1554,0.0374334761
0.1561,0.03861897702
0.1568,0.0398178423
0.1575,0.0410348878
0.1582,0.04227491687
0.1589,0.04354272973
0.1596,0.04484312659
0.1603,0.0461798359
0.161,0.04755229895
0.1617,0.04895888523
0.1624,0.05039796426
0.1631,0.05186704316
0.1638,0.05336017963
0.1645,0.05487056897
0.1652,0.05639140649
0.1659,0.05791640538
0.1666,0.05944135039
0.1673,0.06096254412
0.168,0.06247628919
0.1687,0.06398010126
0.1694,0.06547634814
0.1701,0.06696861069
0.1708,0.06846046976
0.1715,0.06995577453
0.1722,0.07145944741
0.1729,0.07297667915
0.1736,0.07451266046
0.1743,0.07607170617
0.175,0.0776546274
0.1757,0.07926135938
0.1764,0.0808918373
0.1771,0.08254528634
0.1778,0.08421809147
0.1785,0.08590592762
0.1792,0.0876044697
0.1799,0.08930964558
0.1806,0.09101839482
0.1813,0.0927279099
0.182,0.09443538333
0.1827,0.09613862534
0.1834,0.09783791717
0.1841,0.09953415781
0.1848,0.1012282463
0.1855,0.1029212137
0.1862,0.1046146204
0.1869,0.1063101586
0.1876,0.1080095207
0.1883,0.1097140318
0.189,0.1114235473
0.1897,0.1131375555
0.1904,0.1148555443
0.1911,0.1165765584
0.1918,0.1182978676
0.1925,0.120016298
0.1932,0.1217286759
0.1939,0.1234315189
0.1946,0.1251201099
0.1953,0.1267894235
0.196,0.128434434
0.1967,0.1300501047
0.1974,0.131631354
0.1981,0.1331730892
0.1988,0.1346702176
0.1995,0.1361180947
0.2002,0.1375138694
0.2009,0.1388551391
0.2016,0.1401395009
0.2023,0.1413651904
0.203,0.1425329955
0.2037,0.1436443428
0.2044,0.1447006584
0.2051,0.1457037105
0.2058,0.1466566338
0.2065,0.1475629049
0.2072,0.1484260003
0.2079,0.1492493604
0.2086,0.1500362815
0.2093,0.1507900241
0.21,0.1515138483
0.2107,0.1522107734
0.2114,0.1528828547
0.2121,0.1535319065
0.2128,0.1541597429
0.2135,0.1547677801
0.2142,0.1553558411
0.2149,0.1559233507
0.2156,0.1564697337
0.2163,0.1569939872
0.217,0.1574933967
0.2177,0.1579648198
0.2184,0.1584051141
0.2191,0.1588109903
0.2198,0.1591785704
0.2205,0.1595038294
0.2212,0.1597827425
0.2219,0.1600115473
0.2226,0.1601875324
0.2233,0.1603082488
0.224,0.1603712479
0.2247,0.1603744581
0.2254,0.1603173174
0.2261,0.160199641
0.2268,0.1600212444
0.2275,0.159782081
0.2282,0.1594826571
0.2289,0.159123617
0.2296,0.1587056052
0.2303,0.1582291349
0.231,0.1576941947
0.2317,0.1571006419
0.2324,0.1564483337
0.2331,0.1557370031
0.2338,0.1549658843
0.2345,0.1541340872
0.2352,0.1532407217
0.2359,0.1522850953
0.2366,0.1512673063
0.2373,0.1501876508
0.238,0.1490464249
0.2387,0.1478443965
0.2394,0.1465842216
0.2401,0.145269028
0.2408,0.1439019438
0.2415,0.1424863884
0.2422,0.1410269483
0.2429,0.1395285013
0.2436,0.1379959256
0.2443,0.136433903
0.245,0.1348463308
0.2457,0.1332369105
0.2464,0.1316093433
0.2471,0.1299667735
0.2478,0.1283101167
0.2485,0.1266397317
0.2492,0.1249559773
0.2499,0.1232585947
0.2506,0.1215448557
0.2513,0.1198114147
0.252,0.1180549262
0.2527,0.1162718139
0.2534,0.1144575793
0.2541,0.1126074933
0.2548,0.1107168265
0.2555,0.1087814288
0.2562,0.1067994652
0.2569,0.1047696797
0.2576,0.1026908163
0.2583,0.1005626786
0.259,0.09838930854
0.2597,0.09617580775
0.2604,0.09392727781
0.2611,0.09164927475
0.2618,0.08934917247
0.2625,0.08703479933
0.2632,0.08471398369
0.2639,0.08239402377
0.2646,0.08008009727
0.2653,0.07777685176
0.266,0.07548893479
0.2667,0.07322034164
0.2674,0.07097245849
0.2681,0.06874601924
0.2688,0.06654175777
0.2695,0.06436030155
0.2702,0.06220185222
0.2709,0.06006650502
0.2716,0.05795435517
0.2723,0.0558656376
0.273,0.05380114607
0.2737,0.05176181406
0.2744,0.04974857505
0.2751,0.0477623121
0.2758,0.04580370663
0.2765,0.04387338968
0.2772,0.04197199226
0.2779,0.04009998766
0.2786,0.03825721826
0.2793,0.03644336873
0.28,0.0346581237
0.2807,0.03290110484
0.2814,0.03117168183
0.2821,0.02946916137
0.2828,0.02779285015
0.2835,0.0261420998
0.2842,0.02451644176
0.2849,0.02291545242
0.2856,0.02133870816
0.2863,0.01978593127
0.287,0.01825742763
0.2877,0.01675364904
0.2884,0.01527504729
0.2891,0.01382228045
0.2898,0.01239683168
0.2905,0.01100039044
0.2912,0.009634646157
0.2919,0.008301391935
0.2926,0.007002835437
0.2933,0.005741287976
0.294,0.004519060864
0.2947,0.003338400805
0.2954,0.002201296069
0.2961,0.001109670316
0.2968,6.544720761e-05
0.2975,-0.0009296109796
0.2982,-0.001874387508
0.2989,-0.002767927026
0.2996,-0.003609274179
0.3003,-0.004397822248
0.301,-0.005134359043
0.3017,-0.005820021009
0.3024,-0.006455944589
0.3031,-0.007043831504
0.3038,-0.007587644592
0.3045,-0.008091911968
0.3052,-0.008561161747
0.3059,-0.00900019122
0.3066,-0.009414874377
0.3073,-0.009811354384
0.308,-0.01019577441
0.3087,-0.01057373475
0.3094,-0.01094866428
0.3101,-0.01132344901
0.3108,-0.01170097493
0.3115,-0.01208317119
0.3122,-0.0124681395
0.3129,-0.01285302468
0.3136,-0.01323497157
0.3143,-0.01361072109
0.315,-0.01397539847
0.3157,-0.01432372502
0.3164,-0.01465042207
0.3171,-0.01495065186
0.3178,-0.01522134046
0.3185,-0.01545985484
0.3192,-0.01566356199
0.3199,-0.01583053249
0.3206,-0.01596165114
0.3213,-0.01605850633
0.322,-0.01612268644
0.3227,-0.01615620308
0.3234,-0.01616276059
0.3241,-0.01614648657
0.3248,-0.01611150858
0.3255,-0.01606206348
0.3262,-0.01600282526
0.3269,-0.0159385772
0.3276,-0.01587410258
0.3283,-0.01581392477
0.329,-0.0157615276
0.3297,-0.01572013498
0.3304,-0.01569297082
0.3311,-0.01568253535
0.3318,-0.01568843409
0.3325,-0.01570954886
0.3332,-0.0157447615
0.3339,-0.01579223822
0.3346,-0.01584728289
0.3353,-0.01590448375
0.336,-0.01595842905
0.3367,-0.01600376104
0.3374,-0.01603533792
0.3381,-0.01604807188
0.3388,-0.01603687509
0.3395,-0.01599751691
0.3402,-0.01592919534
0.3409,-0.01583196553
0.3416,-0.01570588264
0.3423,-0.01555188147
0.343,-0.01537441542
0.3437,-0.01517881753
0.3444,-0.01497042084
0.3451,-0.01475475053
0.3458,-0.01453810037
0.3465,-0.01432695627
0.3472,-0.01412780413
0.3479,-0.01394658747
0.3486,-0.01378708023
0.3493,-0.01365251395
0.35,-0.01354612018
0.3507,-0.01347025876
0.3514,-0.01342380267
0.3521,-0.01340475317
0.3528,-0.01341111154
0.3535,-0.01344018929
0.3542,-0.01348653886
0.3549,-0.01354402293
0.3556,-0.0136065042
0.3563,-0.01366782796
0.357,-0.01372177006
0.3577,-0.01376208895
0.3584,-0.01378254308
0.3591,-0.01377779409
0.3598,-0.01374611633
0.3605,-0.01368668732
0.3612,-0.0135986846
0.3619,-0.01348248424
0.3626,-0.01334325657
0.3633,-0.01318737048
0.364,-0.01302119486
0.3647,-0.01285142431
0.3654,-0.01268605632
0.3661,-0.01253341411
0.3668,-0.01240182089
0.3675,-0.01229874999
0.3682,-0.0122282753
0.3689,-0.01219362078
0.3696,-0.01219801045
0.3703,-0.01224351202
0.371,-0.01232756811
0.3717,-0.01244646505
0.3724,-0.0125964892
0.3731,-0.01277336769
0.3738,-0.01297059078
0.3745,-0.01318108952
0.3752,-0.01339779499
0.3759,-0.01361396976
0.3766,-0.01382420252
0.3773,-0.01402341348
0.378,-0.01420652286
0.3787,-0.01436935644
0.3794,-0.01451136234
0.3801,-0.0146328942
0.3808,-0.0147343057
0.3815,-0.0148165606
0.3822,-0.01488306295
0.3829,-0.01493782693
0.3836,-0.01498486669
0.3843,-0.01502791375
0.385,-0.01506956916
0.3857,-0.01511215133
0.3864,-0.01515797867
0.3871,-0.01520875129
0.3878,-0.01526369604
0.3885,-0.01532142147
0.3892,-0.01538053614
0.3899,-0.0154397043
0.3906,-0.01549781299
0.3913,-0.01555380499
0.392,-0.01560662305
0.3927,-0.0156558797
0.3934,-0.01570386657
0.3941,-0.01575354507
0.3948,-0.01580787661
0.3955,-0.01587007101
0.3962,-0.01594433176
0.3969,-0.01603511078
0.3976,-0.01614685997
0.3983,-0.01628334352
0.399,-0.01644557476
0.3997,-0.0166338793
0.4004,-0.01684858275
0.4011,-0.01708903827
0.4018,-0.01735070933
0.4025,-0.01762808695
0.4032,-0.01791566214
0.4039,-0.01820759826
0.4046,-0.01849674791
0.4053,-0.01877563605
0.406,-0.01903678764
0.4067,-0.01927328856
0.4074,-0.01948046857
0.4081,-0.01965421838
0.4088,-0.01979042868
0.4095,-0.01988605429
0.4102,-0.01994230641
0.4109,-0.01996146036
0.4116,-0.01994579143
0.4123,-0.01989852984
0.413,-0.01982672535
0.4137,-0.01973838261
0.4144,-0.01964150629
0.4151,-0.01954424761
0.4158,-0.01945534403
0.4165,-0.01938367959
0.4172,-0.01933813834
0.4179,-0.01932666524
0.4186,-0.01935344901
0.4193,-0.01942173933
0.42,-0.01953478584
0.4207,-0.01969454116
0.4214,-0.01989776969
0.4221,-0.02013993876
0.4228,-0.02041651572
0.4235,-0.02072249092
0.4242,-0.02105094674
0.4249,-0.02139448856
0.4256,-0.02174572178
0.4263,-0.02209785298
0.427,-0.02244649361
0.4277,-0.02278785628
0.4284,-0.02311815364
0.4291,-0.02343438826
0.4298,-0.02373672243
0.4305,-0.02402610839
0.4312,-0.02430349838
0.4319,-0.02457005188
0.4326,-0.0248277574
0.4333,-0.02507881072
0.434,-0.02532540759
0.4347,-0.02556946981
0.4354,-0.02581182332
0.4361,-0.02605302011
0.4368,-0.02629361214
0.4375,-0.02653385029
0.4382,-0.02677278103
0.4389,-0.02700914973
0.4396,-0.02724170175
0.4403,-0.02746908732
0.441,-0.02768957604
0.4417,-0.02790134237
0.4424,-0.02810256077
0.4431,-0.02829150731
0.4438,-0.02846686443
0.4445,-0.02862741618
0.4452,-0.02877194661
0.4459,-0.02889949722
0.4466,-0.02901013922
0.4473,-0.02910420131
0.448,-0.02918201214
0.4487,-0.02924427172
0.4494,-0.02929316541
0.4501,-0.02933124992
0.4508,-0.02936108194
0.4515,-0.02938547236
0.4522,-0.02940824891
0.4529,-0.02943349351
0.4536,-0.02946528806
0.4543,-0.02950752112
0.455,-0.02956330771
0.4557,-0.02963556948
0.4564,-0.02972722809
0.4571,-0.02984058503
0.4578,-0.02997546111
0.4585,-0.03013105699
0.4592,-0.03030657333
0.4599,-0.03050065853
0.4606,-0.03070975204
0.4613,-0.03092974103
0.462,-0.0311565127
0.4627,-0.03138600292
0.4634,-0.03161434229
0.4641,-0.03183771008
0.4648,-0.03205228558
0.4655,-0.03225481826
0.4662,-0.03244433838
0.4669,-0.03262044636
0.4676,-0.03278274264
0.4683,-0.03293120305
0.469,-0.03306730494
0.4697,-0.03319290103
0.4704,-0.03330984406
0.4711,-0.03341967267
0.4718,-0.03352266918
0.4725,-0.03361880183
0.4732,-0.03370803886
0.4739,-0.0337898958
0.4746,-0.03386207727
0.4753,-0.03392183522
0.476,-0.03396642157
0.4767,-0.03399345193
0.4774,-0.03400199662
0.4781,-0.03399148963
0.4788,-0.03396136496
0.4795,-0.03391195837
0.4802,-0.03384721268
0.4809,-0.03377197245
0.4816,-0.03369108224
0.4823,-0.03360951618
0.483,-0.03353276664
0.4837,-0.03346645554
0.4844,-0.03341620479
0.4851,-0.03338673034
0.4858,-0.03337912419
0.4865,-0.03339357238
0.4872,-0.03343026094
0.4879,-0.03348867575
0.4886,-0.03356550211
0.4893,-0.03365672514
0.49,-0.03375832999
0.4907,-0.03386660865
0.4914,-0.03397908053
0.4921,-0.03409357189
0.4928,-0.034207909
0.4935,-0.03432056759
0.4942,-0.0344326213
0.4949,-0.03454579323
0.4956,-0.03466180651
0.4963,-0.03478242543
0.497,-0.03490957912
0.4977,-0.03504523787
0.4984,-0.03519137202
0.4991,-0.03534944822
0.4998,-0.03551891864
0.5005,-0.03569873179
0.5012,-0.03588783618
0.5019,-0.0360848447
0.5026,-0.03628702765
0.5033,-0.03649131972
0.504,-0.03669465558
0.5047,-0.0368941556
0.5054,-0.03708768292
0.5061,-0.03727328636
0.5068,-0.03744901473
0.5075,-0.03761334268
0.5082,-0.03776644815
0.5089,-0.03790893486
0.5096,-0.03804140659
0.5103,-0.03816472259
0.511,-0.03828076429
0.5117,-0.03839166862
0.5124,-0.03849957252
0.5131,-0.0386065378
0.5138,-0.03871432571
0.5145,-0.03882462237
0.5152,-0.0389391139
0.5159,-0.03905912976
0.5166,-0.03918457286
0.5173,-0.03931498942
0.518,-0.0394499257
0.5187,-0.03958859806
0.5194,-0.03972890334
0.5201,-0.03986840852
0.5208,-0.04000468057
0.5215,-0.04013536525
0.5222,-0.04025842347
0.5229,-0.04037189494
0.5236,-0.04047381936
0.5243,-0.04056265316
0.525,-0.04063851956
0.5257,-0.04070195853
0.5264,-0.04075351001
0.5271,-0.0407940152
0.5278,-0.04082552029
0.5285,-0.04085037268
0.5292,-0.04087091982
0.5299,-0.04088947457
0.5306,-0.04090821161
0.5313,-0.04092927108
0.532,-0.04095479309
0.5327,-0.04098666245
0.5334,-0.04102574269
0.5341,-0.04107264199
0.5348,-0.04112796857
0.5355,-0.04119201987
0.5362,-0.04126385043
0.5369,-0.041342204
0.5376,-0.04142582438
0.5383,-0.04151329829
0.539,-0.04160258417
0.5397,-0.04169148342
0.5404,-0.04177779743
0.5411,-0.04185947098
0.5418,-0.04193502233
0.5425,-0.04200311311
0.5432,-0.04206240496
0.5439,-0.04211183599
0.5446,-0.04215145014
0.5453,-0.04218156786
0.546,-0.04220250954
0.5467,-0.0422147719
0.5474,-0.04221955675
0.5481,-0.0422182422
0.5488,-0.04221220636
0.5495,-0.04220292457
0.5502,-0.0421922611
0.5509,-0.0421821775
0.5516,-0.04217463527
0.5523,-0.04217162797
0.553,-0.04217527723
0.5537,-0.04218773671
0.5544,-0.04221116005
0.5551,-0.04224750589
0.5558,-0.04229795272
0.5565,-0.042363484
0.5572,-0.04244508322
0.5579,-0.04254330807
0.5586,-0.0426570132
0.5593,-0.04278462748
0.56,-0.0429245798
0.5607,-0.0430749438
0.5614,-0.04323237213
0.5621,-0.04339316221
0.5628,-0.04355361146
0.5635,-0.04371002028
0.5642,-0.04385870096
0.5649,-0.04399596878
0.5656,-0.04411813901
0.5663,-0.04422193929
0.567,-0.04430574669
0.5677,-0.04436835068
0.5684,-0.04440854069
0.5691,-0.04442578519
0.5698,-0.04442226868
0.5705,-0.04440085469
0.5712,-0.04436440673
0.5719,-0.04431620475
0.5726,-0.04426119432
0.5733,-0.04420473742
0.574,-0.04415219606
0.5747,-0.0441085209
0.5754,-0.04407701722
0.5761,-0.04406057902
0.5768,-0.04406210025
0.5775,-0.0440835042
0.5782,-0.04412283144
0.5789,-0.04417715184
0.5796,-0.04424353528
0.5803,-0.04431852528
0.581,-0.04439655987
0.5817,-0.04447155074
0.5824,-0.04453740956
0.5831,-0.0445884826
0.5838,-0.0446208544
0.5845,-0.0446310441
0.5852,-0.04461557084
0.5859,-0.04457185123
0.5866,-0.04450089175
0.5873,-0.04440459634
0.588,-0.04428486896
0.5887,-0.04414416588
0.5894,-0.04398715257
0.5901,-0.04381904683
0.5908,-0.04364506645
0.5915,-0.04347037637
0.5922,-0.04329993004
0.5929,-0.04313862806
0.5936,-0.04299137103
0.5943,-0.04286267176
0.595,-0.04275549182
0.5957,-0.04267240501
0.5964,-0.04261598512
0.5971,-0.04258837122
0.5978,-0.04258996353
0.5985,-0.04262072755
0.5992,-0.0426806288
0.5999,-0.04276916032
0.6006,-0.04288392535
0.6013,-0.04302205467
0.602,-0.04318067907
0.6027,-0.04335659841
0.6034,-0.04354528896
0.6041,-0.04374189605
0.6048,-0.04394156504
0.6055,-0.04413960525
0.6062,-0.04433198189
0.6069,-0.04451482413
0.6076,-0.04468426117
0.6083,-0.04483689461
0.609,-0.04497121585
0.6097,-0.04508618872
0.6104,-0.04518077703
0.6111,-0.04525421763
0.6118,-0.04530683938
0.6125,-0.04533924415
0.6132,-0.04535203383
0.6139,-0.04534596044
0.6146,-0.04532237667
0.6153,-0.04528278537
0.616,-0.04522868939
0.6167,-0.04516185014
0.6174,-0.04508506326
0.6181,-0.04500138296
0.6188,-0.04491386345
0.6195,-0.04482552725
0.6202,-0.0447392701
0.6209,-0.04465795604
0.6216,-0.04458444914
0.6223,-0.04452097809
0.623,-0.04446723015
0.6237,-0.04442225722
0.6244,-0.04438511122
0.6251,-0.04435420655
0.6258,-0.04432540769
0.6265,-0.04429394162
0.6272,-0.04425503531
0.6279,-0.04420390022
0.6286,-0.04413568565
0.6293,-0.04404552536
0.63,-0.04392855312
0.6307,-0.04378023413
0.6314,-0.04359735927
0.6321,-0.04337705085
0.6328,-0.04311643119
0.6335,-0.04281272703
0.6342,-0.04246358287
0.6349,-0.04206674763
0.6356,-0.04161997026
0.6363,-0.04112099935
0.637,-0.04056758223
0.6377,-0.03995746591
0.6384,-0.03928839739
0.6391,-0.03855858325
0.6398,-0.03776806833
0.6405,-0.03691735704
0.6412,-0.03600695381
0.6419,-0.03503829484
0.6426,-0.03401654353
0.6433,-0.03294779507
0.644,-0.03183814463
0.6447,-0.03069427067
0.6454,-0.02952518469
0.6461,-0.02834048145
0.6468,-0.02714975571
0.6475,-0.02596223128
0.6482,-0.02478564817
0.6489,-0.02362737544
0.6496,-0.02249478212
0.6503,-0.02139423695
0.651,-0.0203281073
0.6517,-0.01929776024
0.6524,-0.01830456281
0.6531,-0.01734898011
0.6538,-0.01642786928
0.6545,-0.01553718552
0.6552,-0.01467288401
0.6559,-0.01383063016
0.6566,-0.01300493027
0.6573,-0.01219000086
0.658,-0.01138005844
0.6587,-0.0105698457
0.6594,-0.009756209929
0.6601,-0.008936524561
0.6608,-0.008108163042
0.6615,-0.007269397945
0.6622,-0.006422098364
0.6629,-0.005569032521
0.6636,-0.004712968637
0.6643,-0.003856899609
0.665,-0.003004717028
0.6657,-0.002160537159
0.6664,-0.001328476268
0.6671,-0.0005118349244
0.6678,0.000289349084
0.6685,0.001075853664
0.6692,0.001848456724
0.6699,0.002608832775
0.6706,0.003362242753
0.6713,0.004114844198
0.672,0.004872794649
0.6727,0.00564213129
0.6734,0.006428409884
0.6741,0.007237065836
0.6748,0.008073534553
0.6755,0.008942070448
0.6762,0.009842203965
0.6769,0.01077228455
0.6776,0.01173066167
0.6783,0.0127143236
0.679,0.01371481401
0.6797,0.01472231543
0.6804,0.01572701035
0.6811,0.01671854039
0.6818,0.01768438347
0.6825,0.01861147662
0.6832,0.01948675686
0.6839,0.02029776178
0.6846,0.02103443128
0.6853,0.02168730583
0.686,0.02224692592
0.6867,0.02270491607
0.6874,0.0230572371
0.6881,0.02330093386
0.6888,0.02343305122
0.6895,0.02345141843
0.6902,0.02335700217
0.6909,0.02315155351
0.6916,0.02283682354
0.6923,0.02241499794
0.693,0.02189000088
0.6937,0.02126619118
0.6944,0.02054792764
0.6951,0.01973981879
0.6958,0.01884747212
0.6965,0.01787674482
0.6972,0.01683349412
0.6979,0.01572342473
0.6986,0.01455163136
0.6993,0.01332305623
0.7,0.01204264155
0.7007,0.01071480795
0.7014,0.009341889629
0.7021,0.007925699179
0.7028,0.006468049201
0.7035,0.00497052005
0.7042,0.003433763099
0.7049,0.001858197476
0.7056,0.000244242309
0.7063,-0.00140729348
0.707,-0.003094041798
0.7077,-0.004813244759
0.7084,-0.006562144477
0.7091,-0.008337441647
0.7098,-0.01013367129
0.7105,-0.011944827
0.7112,-0.01376490239
0.7119,-0.01558773909
0.7126,-0.01740657082
0.7133,-0.01921447936
0.714,-0.02100454646
0.7147,-0.0227701435
0.7154,-0.02450580019
0.7161,-0.02620633588
0.7168,-0.02786656989
0.7175,-0.02948189266
0.7182,-0.03104997898
0.7189,-0.03256907476
0.7196,-0.03403742592
0.7203,-0.03545395388
0.721,-0.03682028229
0.7217,-0.03813871031
0.7224,-0.0394115371
0.7231,-0.04064147253
0.7238,-0.04183286922
0.7245,-0.04299049048
0.7252,-0.04411909963
0.7259,-0.04522316725
0.7266,-0.04630599306
0.7273,-0.04737058407
0.728,-0.04841994728
0.7287,-0.04945616261
0.7294,-0.05047760171
0.7301,-0.05148170915
0.7308,-0.05246592952
0.7315,-0.05342701125
0.7322,-0.05435891821
0.7329,-0.05525491813
0.7336,-0.05610827876
0.7343,-0.05691267821
0.735,-0.05766343611
0.7357,-0.05835628248
0.7364,-0.05898694734
0.7371,-0.05955241807
0.7378,-0.0600547115
0.7385,-0.06049710186
0.7392,-0.06088286334
0.7399,-0.06121613932
0.7406,-0.06150454976
0.7413,-0.06175658382
0.742,-0.06198073062
0.7427,-0.0621851496
0.7434,-0.06237668138
0.7441,-0.06256183688
0.7448,-0.06274712703
0.7455,-0.06293802211
0.7462,-0.06313582995
0.7469,-0.06334081777
0.7476,-0.06355325275
0.7483,-0.06377281441
0.749,-0.06399683147
0.7497,-0.06422204497
0.7504,-0.06444519594
0.7511,-0.06466334506
0.7518,-0.06487483168
0.7525,-0.06507831476
0.7532,-0.06527245332
0.7539,-0.06545638425
0.7546,-0.06563115613
0.7553,-0.06579829543
0.756,-0.06595932865
0.7567,-0.06611565633
0.7574,-0.06626817531
0.7581,-0.06641765646
0.7588,-0.06656487067
0.7595,-0.06671014639
0.7602,-0.0668520422
0.7609,-0.06698867424
0.7616,-0.06711815865
0.7623,-0.06723862975
0.763,-0.06734829456
0.7637,-0.0674453783
0.7644,-0.06752810619
0.7651,-0.06759522785
0.7658,-0.06764759058
0.7665,-0.06768656609
0.7672,-0.0677135261
0.7679,-0.06773014041
0.7686,-0.0677392712
0.7693,-0.06774407873
0.77,-0.06774772325
0.7707,-0.06775304183
0.7714,-0.06776157871
0.7721,-0.06777455492
0.7728,-0.0677931915
0.7735,-0.06781826714
0.7742,-0.06784879114
0.7749,-0.06788333044
0.7756,-0.06792045198
0.7763,-0.06795870616
0.777,-0.06799657714
0.7777,-0.06803253256
0.7784,-0.06806504002
0.7791,-0.06809273158
0.7798,-0.06811489703
0.7805,-0.06813099059
0.7812,-0.06814046649
0.7819,-0.06814275278
0.7826,-0.06813717282
0.7833,-0.0681230238
0.784,-0.0680996029
0.7847,-0.06806637926
0.7854,-0.06802350978
0.7861,-0.06797132329
0.7868,-0.06791014865
0.7875,-0.06784106751
0.7882,-0.06776817272
0.7889,-0.06769630998
0.7896,-0.06763032496
0.7903,-0.06757577038
0.791,-0.06754102722
0.7917,-0.06753518349
0.7924,-0.06756732723
0.7931,-0.06764639671
0.7938,-0.0677807313
0.7945,-0.06797852063
0.7952,-0.06824795435
0.7959,-0.06859634563
0.7966,-0.0690275019
0.7973,-0.06954435414
0.798,-0.07014983331
0.7987,-0.070845668
0.7994,-0.07162877718
0.8001,-0.07249487741
0.8008,-0.07343968527
0.8015,-0.07445694498
0.8022,-0.07553251135
0.8029,-0.07665026688
0.8036,-0.07779409404
0.8043,-0.07894441162
0.805,-0.08006778369
0.8057,-0.08112731064
0.8064,-0.08208609284
0.8071,-0.08290276022
0.8078,-0.08351806094
0.8085,-0.08386827267
0.8092,-0.08388967313
0.8099,-0.08351501914
0.8106,-0.08266298417
0.8113,-0.08124872082
0.812,-0.07918738169
0.8127,-0.07639360292
0.8134,-0.07277995486
0.8141,-0.06825849138
0.8148,-0.06274126635
0.8155,-0.05614373105
0.8162,-0.04839492623
0.8169,-0.03942729007
0.8176,-0.02917326071
0.8183,-0.01757268879
0.819,-0.004595074748
0.8197,0.009782668485
0.8204,0.02558362799
0.8211,0.04281978975
0.8218,0.06145873525
0.8225,0.08145694489
0.8232,0.1027708991
0.8239,0.1253433567
0.8246,0.1490621908
0.8253,0.1738015528
0.826,0.1994355942
0.8267,0.2258245406
0.8274,0.2527729129
0.8281,0.2800713063
0.8288,0.3075103157
0.8295,0.3348711536
0.8302,0.3618975022
0.8309,0.3883236611
0.8316,0.4138839297
0.8323,0.4383142148
0.833,0.4613568516
0.8337,0.4827557823
0.8344,0.5022549491
0.8351,0.5196138432
0.8358,0.5346541511
0.8365,0.547213108
0.8372,0.5571279492
0.8379,0.5642596158
0.8386,0.5685638713
0.8393,0.5700201847
0.84,0.5686080254
0.8407,0.5643285672
0.8414,0.5572698025
0.8421,0.5475414287
0.8428,0.5352531429
0.8435,0.5205292083
0.8442,0.5035521521
0.8449,0.4845190675
0.8456,0.4636270477
0.8463,0.441080428
0.847,0.417112513
0.8477,0.3919638495
0.8484,0.3658749843
0.8491,0.3390850596
0.8498,0.3118275994
0.8505,0.2843347232
0.8512,0.2568385504
0.8519,0.2295600093
0.8526,0.2026752632
0.8533,0.1763492845
0.854,0.1507470453
0.8547,0.1260171377
0.8554,0.1022426337
0.8561,0.07949022512
0.8568,0.05782660395
0.8575,0.03730563407
0.8582,0.01792986748
0.8589,-0.0003109718022
0.8596,-0.01742715974
0.8603,-0.03343311427
0.861,-0.04835982112
0.8617,-0.06224240796
0.8624,-0.07511600247
0.8631,-0.0870136941
0.8638,-0.09796041939
0.8645,-0.1079790766
0.8652,-0.1170925641
0.8659,-0.1253216677
0.8666,-0.1326787238
0.8673,-0.1391739563
0.868,-0.144817589
0.8687,-0.1496209838
0.8694,-0.1536000535
0.8701,-0.1567718488
0.8708,-0.1591534206
0.8715,-0.1607649387
0.8722,-0.1616390509
0.8729,-0.1618115238
0.8736,-0.1613181242
0.8743,-0.1601971443
0.875,-0.1584969766
0.8757,-0.156268539
0.8764,-0.1535627494
0.8771,-0.1504314742
0.8778,-0.1469303747
0.8785,-0.1431160607
0.8792,-0.1390451423
0.8799,-0.1347735309
0.8806,-0.1303543455
0.8813,-0.1258400064
0.882,-0.1212829342
0.8827,-0.1167330291
0.8834,-0.1122301106
0.8841,-0.1078114779
0.8848,-0.1035144302
0.8855,-0.09937249794
0.8862,-0.09540413595
0.8869,-0.09162403025
0.8876,-0.08804686685
0.8883,-0.08468404973
0.889,-0.08153385471
0.8897,-0.07859127561
0.8904,-0.07585130622
0.8911,-0.07330752122
0.8918,-0.07094781881
0.8925,-0.06875867808
0.8932,-0.06672657811
0.8939,-0.06483823358
0.8946,-0.06308130162
0.8953,-0.06144367494
0.896,-0.05991324624
0.8967,-0.0584786744
0.8974,-0.05713168285
0.8981,-0.05586476118
0.8988,-0.05467039897
0.8995,-0.05354158447
0.9002,-0.0524733006
0.9009,-0.05146102891
0.9016,-0.05050025099
0.9023,-0.04958655275
0.903,-0.04871593749
0.9037,-0.04788451285
0.9044,-0.04708838647
0.9051,-0.04632365411
0.9058,-0.04558636392
0.9065,-0.04487255217
0.9072,-0.04417825511
0.9079,-0.04349977141
0.9086,-0.04283444932
0.9093,-0.04217989951
0.91,-0.04153373263
0.9107,-0.04089417967
0.9114,-0.04026195294
0.9121,-0.03963838506
0.9128,-0.03902480868
0.9135,-0.03842296574
0.9142,-0.03783623542
0.9149,-0.03726840619
0.9156,-0.03672326655
0.9163,-0.03620420407
0.917,-0.03571300267
0.9177,-0.0352510454
0.9184,-0.03481971526
0.9191,-0.03441960463
0.9198,-0.03404814316
0.9205,-0.03370196989
0.9212,-0.03337772381
0.9219,-0.03307186869
0.9226,-0.03278016725
0.9233,-0.032498207
0.924,-0.03222157542
0.9247,-0.03194632422
0.9254,-0.03167036207
0.9261,-0.03139206188
0.9268,-0.03110979652
0.9275,-0.03082214798
0.9282,-0.03052853444
0.9289,-0.03022858319
0.9296,-0.02992192149
0.9303,-0.02960788948
0.931,-0.02928467885
0.9317,-0.02895019416
0.9324,-0.02860233996
0.9331,-0.0282388696
0.9338,-0.02785693163
0.9345,-0.02745352339
0.9352,-0.02702564219
0.9359,-0.02657062011
0.9366,-0.02608712808
0.9373,-0.02557417179
0.938,-0.02503075688
0.9387,-0.02445649187
0.9394,-0.0238533966
0.9401,-0.02322409375
0.9408,-0.02257120599
0.9415,-0.02189786146
0.9422,-0.02120921011
0.9429,-0.02051090734
0.9436,-0.01980860856
0.9443,-0.01910792667
0.945,-0.0184143045
0.9457,-0.01773314238
0.9464,-0.01706984064
0.9471,-0.01642901577
0.9478,-0.01581214881
0.9485,-0.01521993698
0.9492,-0.01465307748
0.9499,-0.01411141844
0.9506,-0.01359141156
0.9513,-0.01308865946
0.952,-0.01259876477
0.9527,-0.01211722792
0.9534,-0.01163914062
0.9541,-0.01115949239
0.9548,-0.01067327274
0.9555,-0.01017599508
0.9562,-0.009665268267
0.9569,-0.00913922503
0.9576,-0.008595998104
0.9583,-0.008034172041
0.959,-0.007454138677
0.9597,-0.00685674167
0.9604,-0.006242824675
0.9611,-0.00561332033
0.9618,-0.00496951719
0.9625,-0.004312792792
0.9632,-0.003644524671
0.9639,-0.002965933017
0.9646,-0.002277608638
0.9653,-0.001579984995


==> data/phase_wrap_time_compressed.csv <==
time_s,amplitude
-0.126,-0.02100454646
-0.1253,-0.0227701435
-0.1246,-0.02450580019
-0.1239,-0.02620633588
-0.1232,-0.02786656989
-0.1225,-0.02948189266
-0.1218,-0.03104997898
-0.1211,-0.03256907476
-0.1204,-0.03403742592
-0.1197,-0.03545395388
-0.119,-0.03682028229
-0.1183,-0.03813871031
-0.1176,-0.0394115371
-0.1169,-0.04064147253
-0.1162,-0.04183286922
-0.1155,-0.04299049048
-0.1148,-0.04411909963
-0.1141,-0.04522316725
-0.1134,-0.04630599306
-0.1127,-0.04737058407
-0.112,-0.04841994728
-0.1113,-0.04945616261
-0.1106,-0.05047760171
-0.1099,-0.05148170915
-0.1092,-0.05246592952
-0.1085,-0.05342701125
-0.1078,-0.05435891821
-0.1071,-0.05525491813
-0.1064,-0.05610827876
-0.1057,-0.05691267821
-0.105,-0.05766343611
-0.1043,-0.05835628248
-0.1036,-0.05898694734
-0.1029,-0.05955241807
-0.1022,-0.0600547115
-0.1015,-0.06049710186
-0.1008,-0.06088286334
-0.1001,-0.06121613932
-0.0994,-0.06150454976
-0.0987,-0.06175658382
-0.098,-0.06198073062
-0.0973,-0.0621851496
-0.0966,-0.06237668138
-0.0959,-0.06256183688
-0.0952,-0.06274712703
-0.0945,-0.06293802211
-0.0938,-0.06313582995
-0.0931,-0.06334081777
-0.0924,-0.06355325275
-0.0917,-0.06377281441
-0.091,-0.06399683147
-0.0903,-0.06422204497
-0.0896,-0.06444519594
-0.0889,-0.06466334506
-0.0882,-0.06487483168
-0.0875,-0.06507831476
-0.0868,-0.06527245332
-0.0861,-0.06545638425
-0.0854,-0.06563115613
-0.0847,-0.06579829543
-0.084,-0.06595932865
-0.0833,-0.06611565633
-0.0826,-0.06626817531
-0.0819,-0.06641765646
-0.0812,-0.06656487067
-0.0805,-0.06671014639
-0.0798,-0.0668520422
-0.0791,-0.06698867424
-0.0784,-0.06711815865
-0.0777,-0.06723862975
-0.077,-0.06734829456
-0.0763,-0.0674453783
-0.0756,-0.06752810619
-0.0749,-0.06759522785
-0.0742,-0.06764759058
-0.0735,-0.06768656609
-0.0728,-0.0677135261
-0.0721,-0.06773014041
-0.0714,-0.0677392712
-0.0707,-0.06774407873
-0.07,-0.06774772325
-0.0693,-0.06775304183
-0.0686,-0.06776157871
-0.0679,-0.06777455492
-0.0672,-0.0677931915
-0.0665,-0.06781826714
-0.0658,-0.06784879114
-0.0651,-0.06788333044
-0.0644,-0.06792045198
-0.0637,-0.06795870616
-0.063,-0.06799657714
-0.0623,-0.06803253256
-0.0616,-0.06806504002
-0.0609,-0.06809273158
-0.0602,-0.06811489703
-0.0595,-0.06813099059
-0.0588,-0.06814046649
-0.0581,-0.06814275278
-0.0574,-0.06813717282
-0.0567,-0.0681230238
-0.056,-0.0680996029
-0.0553,-0.06806637926
-0.0546,-0.06802350978
-0.0539,-0.06797132329
-0.0532,-0.06791014865
-0.0525,-0.06784106751
-0.0518,-0.06776817272
-0.0511,-0.06769630998
-0.0504,-0.06763032496
-0.0497,-0.06757577038
-0.049,-0.06754102722
-0.0483,-0.06753518349
-0.0476,-0.06756732723
-0.0469,-0.06764639671
-0.0462,-0.0677807313
-0.0455,-0.06797852063
-0.0448,-0.06824795435
-0.0441,-0.06859634563
-0.0434,-0.0690275019
-0.0427,-0.06954435414
-0.042,-0.07014983331
-0.0413,-0.070845668
-0.0406,-0.07162877718
-0.0399,-0.07249487741
-0.0392,-0.07343968527
-0.0385,-0.07445694498
-0.0378,-0.07553251135
-0.0371,-0.07665026688
-0.0364,-0.07779409404
-0.0357,-0.07894441162
-0.035,-0.08006778369
-0.0343,-0.08112731064
-0.0336,-0.08208609284
-0.0329,-0.08290276022
-0.0322,-0.08351806094
-0.0315,-0.08386827267
-0.0308,-0.08388967313
-0.0301,-0.08351501914
-0.0294,-0.08266298417
-0.0287,-0.08124872082
-0.028,-0.07918738169
-0.0273,-0.07639360292
-0.0266,-0.07277995486
-0.0259,-0.06825849138
-0.0252,-0.06274126635
-0.0245,-0.05614373105
-0.0238,-0.04839492623
-0.0231,-0.03942729007
-0.0224,-0.02917326071
-0.0217,-0.01757268879
-0.021,-0.004595074748
-0.0203,0.009782668485
-0.0196,0.02558362799
-0.0189,0.04281978975
-0.0182,0.06145873525
-0.0175,0.08145694489
-0.0168,0.1027708991
-0.0161,0.1253433567
-0.0154,0.1490621908
-0.0147,0.1738015528
-0.014,0.1994355942
-0.0133,0.2258245406
-0.0126,0.2517329613
-0.0119,0.268793381
-0.0112,0.2859416802
-0.0105,0.3030411253
-0.0098,0.3199315278
-0.0091,0.3364468354
-0.0084,0.3524209956
-0.0077,0.3676889608
-0.007,0.3820897004
-0.0063,0.3954631885
-0.0056,0.4076493991
-0.0049,0.4184980236
-0.0042,0.4278976232
-0.0035,0.4357464761
-0.0028,0.441942861
-0.0021,0.4463998715
-0.0014,0.4490898615
-0.0007,0.45
0,0.4491174561
0.0007,0.4464429634
0.0014,0.4420315138
0.0021,0.4359516636
0.0028,0.4282719694
0.0035,0.4190700907
0.0042,0.4084600998
0.0049,0.3965651723
0.0056,0.3835084835
0.0063,0.369417735
0.007,0.3544387329
0.0077,0.3387218096
0.0084,0.3224172973
0.0091,0.3056746504
0.0098,0.2886398123
0.0105,0.2714578485
0.0112,0.2542738244
0.0119,0.2295600093
0.0126,0.2026752632
0.0133,0.1763492845
0.014,0.1507470453
0.0147,0.1260171377
0.0154,0.1022426337
0.0161,0.07949022512
0.0168,0.05782660395
0.0175,0.03730563407
0.0182,0.01792986748
0.0189,-0.0003109718022
0.0196,-0.01742715974
0.0203,-0.03343311427
0.021,-0.04835982112
0.0217,-0.06224240796
0.0224,-0.07511600247
0.0231,-0.0870136941
0.0238,-0.09796041939
0.0245,-0.1079790766
0.0252,-0.1170925641
0.0259,-0.1253216677
0.0266,-0.1326787238
0.0273,-0.1391739563
0.028,-0.144817589
0.0287,-0.1496209838
0.0294,-0.1536000535
0.0301,-0.1567718488
0.0308,-0.1591534206
0.0315,-0.1607649387
0.0322,-0.1616390509
0.0329,-0.1618115238
0.0336,-0.1613181242
0.0343,-0.1601971443
0.035,-0.1584969766
0.0357,-0.156268539
0.0364,-0.1535627494
0.0371,-0.1504314742
0.0378,-0.1469303747
0.0385,-0.1431160607
0.0392,-0.1390451423
0.0399,-0.1347735309
0.0406,-0.1303543455
0.0413,-0.1258400064
0.042,-0.1212829342
0.0427,-0.1167330291
0.0434,-0.1122301106
0.0441,-0.1078114779
0.0448,-0.1035144302
0.0455,-0.09937249794
0.0462,-0.09540413595
0.0469,-0.09162403025
0.0476,-0.08804686685
0.0483,-0.08468404973
0.049,-0.08153385471
0.0497,-0.07859127561
0.0504,-0.07585130622
0.0511,-0.07330752122
0.0518,-0.07094781881
0.0525,-0.06875867808
0.0532,-0.06672657811
0.0539,-0.06483823358
0.0546,-0.06308130162
0.0553,-0.06144367494
0.056,-0.05991324624
0.0567,-0.0584786744
0.0574,-0.05713168285
0.0581,-0.05586476118
0.0588,-0.05467039897
0.0595,-0.05354158447
0.0602,-0.0524733006
0.0609,-0.05146102891
0.0616,-0.05050025099
0.0623,-0.04958655275
0.063,-0.04871593749
0.0637,-0.04788451285
0.0644,-0.04708838647
0.0651,-0.04632365411
0.0658,-0.04558636392
0.0665,-0.04487255217
0.0672,-0.04417825511
0.0679,-0.04349977141
0.0686,-0.04283444932
0.0693,-0.04217989951
0.07,-0.04153373263
0.0707,-0.04089417967
0.0714,-0.04026195294
0.0721,-0.03963838506
0.0728,-0.03902480868
0.0735,-0.03842296574
0.0742,-0.03783623542
0.0749,-0.03726840619
0.0756,-0.03672326655
0.0763,-0.03620420407
0.077,-0.03571300267
0.0777,-0.0352510454
0.0784,-0.03481971526
0.0791,-0.03441960463
0.0798,-0.03404814316
0.0805,-0.03370196989
0.0812,-0.03337772381
0.0819,-0.03307186869
0.0826,-0.03278016725
0.0833,-0.032498207
0.084,-0.03222157542
0.0847,-0.03194632422
0.0854,-0.03167036207
0.0861,-0.03139206188
0.0868,-0.03110979652
0.0875,-0.03082214798
0.0882,-0.03052853444
0.0889,-0.03022858319
0.0896,-0.02992192149
0.0903,-0.02960788948
0.091,-0.02928467885
0.0917,-0.02895019416
0.0924,-0.02860233996
0.0931,-0.0282388696
0.0938,-0.02785693163
0.0945,-0.02745352339
0.0952,-0.02702564219
0.0959,-0.02657062011
0.0966,-0.02608712808
0.0973,-0.02557417179
0.098,-0.02503075688
0.0987,-0.02445649187
0.0994,-0.0238533966
0.1001,-0.02322409375
0.1008,-0.02257120599
0.1015,-0.02189786146
0.1022,-0.02120921011
0.1029,-0.02051090734
0.1036,-0.01980860856
0.1043,-0.01910792667
0.105,-0.0184143045
0.1057,-0.01773314238
0.1064,-0.01706984064
0.1071,-0.01642901577
0.1078,-0.01581214881
0.1085,-0.01521993698
0.1092,-0.01465307748
0.1099,-0.01411141844
0.1106,-0.01359141156
0.1113,-0.01308865946
0.112,-0.01259876477
0.1127,-0.01211722792
0.1134,-0.01163914062
0.1141,-0.01115949239
0.1148,-0.01067327274
0.1155,-0.01017599508
0.1162,-0.009665268267
0.1169,-0.00913922503
0.1176,-0.008595998104
0.1183,-0.008034172041
0.119,-0.007454138677
0.1197,-0.00685674167
0.1204,-0.006242824675
0.1211,-0.00561332033
0.1218,-0.00496951719
0.1225,-0.004312792792
0.1232,-0.003644524671
0.1239,-0.002965933017
0.1246,-0.002277608638
0.1253,-0.001579984995
0.126,-0.0008734955503
0.1267,-0.0001584751864
0.1274,0.0005651355343
0.1281,0.001297494629
0.1288,0.002038760115
0.1295,0.002788915259
0.1302,0.003547244322
0.1309,0.004312856816
0.1316,0.005084862252
0.1323,0.005862176747
0.133,0.00664294283
0.1337,0.007425109636
0.1344,0.008206626302
0.1351,0.008985751189
0.1358,0.009761979566
0.1365,0.01053511593
0.1372,0.01130496477
0.1379,0.01207201023
0.1386,0.01283945495
0.1393,0.01361118123
0.14,0.01439107136
0.1407,0.01518321211
0.1414,0.01599250815
0.1421,0.01682406862
0.1428,0.0176830027
0.1435,0.018573756
0.1442,0.01949812008
0.1449,0.02045722299
0.1456,0.02145219277
0.1463,0.02248329748
0.147,0.02354736528
0.1477,0.02464036437
0.1484,0.02575826293
0.1491,0.02689687766
0.1498,0.02805141925
0.1505,0.02921694692
0.1512,0.03038851986
0.1519,0.03156192921
0.1526,0.03273589375
0.1533,0.03390986423
0.154,0.03508329134
0.1547,0.03625652054
0.1554,0.0374334761
0.1561,0.03861897702
0.1568,0.0398178423
0.1575,0.0410348878
0.1582,0.04227491687
0.1589,0.04354272973
0.1596,0.04484312659
0.1603,0.0461798359
0.161,0.04755229895
0.1617,0.04895888523
0.1624,0.05039796426
0.1631,0.05186704316
0.1638,0.05336017963
0.1645,0.05487056897
0.1652,0.05639140649
0.1659,0.05791640538
0.1666,0.05944135039
0.1673,0.06096254412
0.168,0.06247628919
0.1687,0.06398010126
0.1694,0.06547634814
0.1701,0.06696861069
0.1708,0.06846046976
0.1715,0.06995577453
0.1722,0.07145944741
0.1729,0.07297667915
0.1736,0.07451266046
0.1743,0.07607170617
0.175,0.0776546274
0.1757,0.07926135938
0.1764,0.0808918373
0.1771,0.08254528634
0.1778,0.08421809147
0.1785,0.08590592762
0.1792,0.0876044697
0.1799,0.08930964558
0.1806,0.09101839482
0.1813,0.0927279099
0.182,0.09443538333
0.1827,0.09613862534
0.1834,0.09783791717
0.1841,0.09953415781
0.1848,0.1012282463
0.1855,0.1029212137
0.1862,0.1046146204
0.1869,0.1063101586
0.1876,0.1080095207
0.1883,0.1097140318
0.189,0.1114235473
0.1897,0.1131375555
0.1904,0.1148555443
0.1911,0.1165765584
0.1918,0.1182978676
0.1925,0.120016298
0.1932,0.1217286759
0.1939,0.1234315189
0.1946,0.1251201099
0.1953,0.1267894235
0.196,0.128434434
0.1967,0.1300501047
0.1974,0.131631354
0.1981,0.1331730892
0.1988,0.1346702176
0.1995,0.1361180947
0.2002,0.1375138694
0.2009,0.1388551391
0.2016,0.1401395009
0.2023,0.1413651904
0.203,0.1425329955
0.2037,0.1436443428
0.2044,0.1447006584
0.2051,0.1457037105
0.2058,0.1466566338
0.2065,0.1475629049
0.2072,0.1484260003
0.2079,0.1492493604
0.2086,0.1500362815
0.2093,0.1507900241
0.21,0.1515138483
0.2107,0.1522107734
0.2114,0.1528828547
0.2121,0.1535319065
0.2128,0.1541597429
0.2135,0.1547677801
0.2142,0.1553558411
0.2149,0.1559233507
0.2156,0.1564697337
0.2163,0.1569939872
0.217,0.1574933967
0.2177,0.1579648198
0.2184,0.1584051141
0.2191,0.1588109903
0.2198,0.1591785704
0.2205,0.1595038294
0.2212,0.1597827425
0.2219,0.1600115473
0.2226,0.1601875324
0.2233,0.1603082488
0.224,0.1603712479
0.2247,0.1603744581
0.2254,0.1603173174
0.2261,0.160199641
0.2268,0.1600212444
0.2275,0.159782081
0.2282,0.1594826571
0.2289,0.159123617
0.2296,0.1587056052
0.2303,0.1582291349
0.231,0.1576941947
0.2317,0.1571006419
0.2324,0.1564483337
0.2331,0.1557370031
0.2338,0.1549658843
0.2345,0.1541340872
0.2352,0.1532407217
0.2359,0.1522850953
0.2366,0.1512673063
0.2373,0.1501876508
0.238,0.1490464249
0.2387,0.1478443965
0.2394,0.1465842216
0.2401,0.145269028
0.2408,0.1439019438
0.2415,0.1424863884
0.2422,0.1410269483
0.2429,0.1395285013
0.2436,0.1379959256
0.2443,0.136433903
0.245,0.1348463308
0.2457,0.1332369105
0.2464,0.1316093433
0.2471,0.1299667735
0.2478,0.1283101167
0.2485,0.1266397317
0.2492,0.1249559773
0.2499,0.1232585947
0.2506,0.1215448557
0.2513,0.1198114147
0.252,0.1180549262
0.2527,0.1162718139
0.2534,0.1144575793
0.2541,0.1126074933
0.2548,0.1107168265
0.2555,0.1087814288
0.2562,0.1067994652
0.2569,0.1047696797
0.2576,0.1026908163
0.2583,0.1005626786
0.259,0.09838930854
0.2597,0.09617580775
0.2604,0.09392727781
0.2611,0.09164927475
0.2618,0.08934917247
0.2625,0.08703479933
0.2632,0.08471398369
0.2639,0.08239402377
0.2646,0.08008009727
0.2653,0.07777685176
0.266,0.07548893479
0.2667,0.07322034164
0.2674,0.07097245849
0.2681,0.06874601924
0.2688,0.06654175777
0.2695,0.06436030155
0.2702,0.06220185222
0.2709,0.06006650502
0.2716,0.05795435517
0.2723,0.0558656376
0.273,0.05380114607
0.2737,0.05176181406
0.2744,0.04974857505
0.2751,0.0477623121
0.2758,0.04580370663
0.2765,0.04387338968
0.2772,0.04197199226
0.2779,0.04009998766
0.2786,0.03825721826
0.2793,0.03644336873
0.28,0.0346581237
0.2807,0.03290110484
0.2814,0.03117168183
0.2821,0.02946916137
0.2828,0.02779285015
0.2835,0.0261420998
0.2842,0.02451644176
0.2849,0.02291545242
0.2856,0.02133870816
0.2863,0.01978593127
0.287,0.01825742763
0.2877,0.01675364904
0.2884,0.01527504729
0.2891,0.01382228045
0.2898,0.01239683168
0.2905,0.01100039044
0.2912,0.009634646157
0.2919,0.008301391935
0.2926,0.007002835437
0.2933,0.005741287976
0.294,0.004519060864
0.2947,0.003338400805
0.2954,0.002201296069
0.2961,0.001109670316
0.2968,6.544720761e-05
0.2975,-0.0009296109796
0.2982,-0.001874387508
0.2989,-0.002767927026
0.2996,-0.003609274179
0.3003,-0.004397822248
0.301,-0.005134359043
0.3017,-0.005820021009
0.3024,-0.006455944589
0.3031,-0.007043831504
0.3038,-0.007587644592
0.3045,-0.008091911968
0.3052,-0.008561161747
0.3059,-0.00900019122
0.3066,-0.009414874377
0.3073,-0.009811354384
0.308,-0.01019577441
0.3087,-0.01057373475
0.3094,-0.01094866428
0.3101,-0.01132344901
0.3108,-0.01170097493
0.3115,-0.01208317119
0.3122,-0.0124681395
0.3129,-0.01285302468
0.3136,-0.01323497157
0.3143,-0.01361072109
0.315,-0.01397539847
0.3157,-0.01432372502
0.3164,-0.01465042207
0.3171,-0.01495065186
0.3178,-0.01522134046
0.3185,-0.01545985484
0.3192,-0.01566356199
0.3199,-0.01583053249
0.3206,-0.01596165114
0.3213,-0.01605850633
0.322,-0.01612268644
0.3227,-0.01615620308
0.3234,-0.01616276059
0.3241,-0.01614648657
0.3248,-0.01611150858
0.3255,-0.01606206348
0.3262,-0.01600282526
0.3269,-0.0159385772
0.3276,-0.01587410258
0.3283,-0.01581392477
0.329,-0.0157615276
0.3297,-0.01572013498
0.3304,-0.01569297082
0.3311,-0.01568253535
0.3318,-0.01568843409
0.3325,-0.01570954886
0.3332,-0.0157447615
0.3339,-0.01579223822
0.3346,-0.01584728289
0.3353,-0.01590448375
0.336,-0.01595842905
0.3367,-0.01600376104
0.3374,-0.01603533792
0.3381,-0.01604807188
0.3388,-0.01603687509
0.3395,-0.01599751691
0.3402,-0.01592919534
0.3409,-0.01583196553
0.3416,-0.01570588264
0.3423,-0.01555188147
0.343,-0.01537441542
0.3437,-0.01517881753
0.3444,-0.01497042084
0.3451,-0.01475475053
0.3458,-0.01453810037
0.3465,-0.01432695627
0.3472,-0.01412780413
0.3479,-0.01394658747
0.3486,-0.01378708023
0.3493,-0.01365251395
0.35,-0.01354612018
0.3507,-0.01347025876
0.3514,-0.01342380267
0.3521,-0.01340475317
0.3528,-0.01341111154
0.3535,-0.01344018929
0.3542,-0.01348653886
0.3549,-0.01354402293
0.3556,-0.0136065042
0.3563,-0.01366782796
0.357,-0.01372177006
0.3577,-0.01376208895
0.3584,-0.01378254308
0.3591,-0.01377779409
0.3598,-0.01374611633
0.3605,-0.01368668732
0.3612,-0.0135986846
0.3619,-0.01348248424
0.3626,-0.01334325657
0.3633,-0.01318737048
0.364,-0.01302119486
0.3647,-0.01285142431
0.3654,-0.01268605632
0.3661,-0.01253341411
0.3668,-0.01240182089
0.3675,-0.01229874999
0.3682,-0.0122282753
0.3689,-0.01219362078
0.3696,-0.01219801045
0.3703,-0.01224351202
0.371,-0.01232756811
0.3717,-0.01244646505
0.3724,-0.0125964892
0.3731,-0.01277336769
0.3738,-0.01297059078
0.3745,-0.01318108952
0.3752,-0.01339779499
0.3759,-0.01361396976
0.3766,-0.01382420252
0.3773,-0.01402341348
0.378,-0.01420652286
0.3787,-0.01436935644
0.3794,-0.01451136234
0.3801,-0.0146328942
0.3808,-0.0147343057
0.3815,-0.0148165606
0.3822,-0.01488306295
0.3829,-0.01493782693
0.3836,-0.01498486669
0.3843,-0.01502791375
0.385,-0.01506956916
0.3857,-0.01511215133
0.3864,-0.01515797867
0.3871,-0.01520875129
0.3878,-0.01526369604
0.3885,-0.01532142147
0.3892,-0.01538053614
0.3899,-0.0154397043
0.3906,-0.01549781299
0.3913,-0.01555380499
0.392,-0.01560662305
0.3927,-0.0156558797
0.3934,-0.01570386657
0.3941,-0.01575354507
0.3948,-0.01580787661
0.3955,-0.01587007101
0.3962,-0.01594433176
0.3969,-0.01603511078
0.3976,-0.01614685997
0.3983,-0.01628334352
0.399,-0.01644557476
0.3997,-0.0166338793
0.4004,-0.01684858275
0.4011,-0.01708903827
0.4018,-0.01735070933
0.4025,-0.01762808695
0.4032,-0.01791566214
0.4039,-0.01820759826
0.4046,-0.01849674791
0.4053,-0.01877563605
0.406,-0.01903678764
0.4067,-0.01927328856
0.4074,-0.01948046857
0.4081,-0.01965421838
0.4088,-0.01979042868
0.4095,-0.01988605429
0.4102,-0.01994230641
0.4109,-0.01996146036
0.4116,-0.01994579143
0.4123,-0.01989852984
0.413,-0.01982672535
0.4137,-0.01973838261
0.4144,-0.01964150629
0.4151,-0.01954424761
0.4158,-0.01945534403
0.4165,-0.01938367959
0.4172,-0.01933813834
0.4179,-0.01932666524
0.4186,-0.01935344901
0.4193,-0.01942173933
0.42,-0.01953478584
0.4207,-0.01969454116
0.4214,-0.01989776969
0.4221,-0.02013993876
0.4228,-0.02041651572
0.4235,-0.02072249092
0.4242,-0.02105094674
0.4249,-0.02139448856
0.4256,-0.02174572178
0.4263,-0.02209785298
0.427,-0.02244649361
0.4277,-0.02278785628
0.4284,-0.02311815364
0.4291,-0.02343438826
0.4298,-0.02373672243
0.4305,-0.02402610839
0.4312,-0.02430349838
0.4319,-0.02457005188
0.4326,-0.0248277574
0.4333,-0.02507881072
0.434,-0.02532540759
0.4347,-0.02556946981
0.4354,-0.02581182332
0.4361,-0.02605302011
0.4368,-0.02629361214
0.4375,-0.02653385029
0.4382,-0.02677278103
0.4389,-0.02700914973
0.4396,-0.02724170175
0.4403,-0.02746908732
0.441,-0.02768957604
0.4417,-0.02790134237
0.4424,-0.02810256077
0.4431,-0.02829150731
0.4438,-0.02846686443
0.4445,-0.02862741618
0.4452,-0.02877194661
0.4459,-0.02889949722
0.4466,-0.02901013922
0.4473,-0.02910420131
0.448,-0.02918201214
0.4487,-0.02924427172
0.4494,-0.02929316541
0.4501,-0.02933124992
0.4508,-0.02936108194
0.4515,-0.02938547236
0.4522,-0.02940824891
0.4529,-0.02943349351
0.4536,-0.02946528806
0.4543,-0.02950752112
0.455,-0.02956330771
0.4557,-0.02963556948
0.4564,-0.02972722809
0.4571,-0.02984058503
0.4578,-0.02997546111
0.4585,-0.03013105699
0.4592,-0.03030657333
0.4599,-0.03050065853
0.4606,-0.03070975204
0.4613,-0.03092974103
0.462,-0.0311565127
0.4627,-0.03138600292
0.4634,-0.03161434229
0.4641,-0.03183771008
0.4648,-0.03205228558
0.4655,-0.03225481826
0.4662,-0.03244433838
0.4669,-0.03262044636
0.4676,-0.03278274264
0.4683,-0.03293120305
0.469,-0.03306730494
0.4697,-0.03319290103
0.4704,-0.03330984406
0.4711,-0.03341967267
0.4718,-0.03352266918
0.4725,-0.03361880183
0.4732,-0.03370803886
0.4739,-0.0337898958
0.4746,-0.03386207727
0.4753,-0.03392183522
0.476,-0.03396642157
0.4767,-0.03399345193
0.4774,-0.03400199662
0.4781,-0.03399148963
0.4788,-0.03396136496
0.4795,-0.03391195837
0.4802,-0.03384721268
0.4809,-0.03377197245
0.4816,-0.03369108224
0.4823,-0.03360951618
0.483,-0.03353276664
0.4837,-0.03346645554
0.4844,-0.03341620479
0.4851,-0.03338673034
0.4858,-0.03337912419
0.4865,-0.03339357238
0.4872,-0.03343026094
0.4879,-0.03348867575
0.4886,-0.03356550211
0.4893,-0.03365672514
0.49,-0.03375832999
0.4907,-0.03386660865
0.4914,-0.03397908053
0.4921,-0.03409357189
0.4928,-0.034207909
0.4935,-0.03432056759
0.4942,-0.0344326213
0.4949,-0.03454579323
0.4956,-0.03466180651
0.4963,-0.03478242543
0.497,-0.03490957912
0.4977,-0.03504523787
0.4984,-0.03519137202
0.4991,-0.03534944822
0.4998,-0.03551891864
0.5005,-0.03569873179
0.5012,-0.03588783618
0.5019,-0.0360848447
0.5026,-0.03628702765
0.5033,-0.03649131972
0.504,-0.03669465558
0.5047,-0.0368941556
0.5054,-0.03708768292
0.5061,-0.03727328636
0.5068,-0.03744901473
0.5075,-0.03761334268
0.5082,-0.03776644815
0.5089,-0.03790893486
0.5096,-0.03804140659
0.5103,-0.03816472259
0.511,-0.03828076429
0.5117,-0.03839166862
0.5124,-0.03849957252
0.5131,-0.0386065378
0.5138,-0.03871432571
0.5145,-0.03882462237
0.5152,-0.0389391139
0.5159,-0.03905912976
0.5166,-0.03918457286
0.5173,-0.03931498942
0.518,-0.0394499257
0.5187,-0.03958859806
0.5194,-0.03972890334
0.5201,-0.03986840852
0.5208,-0.04000468057
0.5215,-0.04013536525
0.5222,-0.04025842347
0.5229,-0.04037189494
0.5236,-0.04047381936
0.5243,-0.04056265316
0.525,-0.04063851956
0.5257,-0.04070195853
0.5264,-0.04075351001
0.5271,-0.0407940152
0.5278,-0.04082552029
0.5285,-0.04085037268
0.5292,-0.04087091982
0.5299,-0.04088947457
0.5306,-0.04090821161
0.5313,-0.04092927108
0.532,-0.04095479309
0.5327,-0.04098666245
0.5334,-0.04102574269
0.5341,-0.04107264199
0.5348,-0.04112796857
0.5355,-0.04119201987
0.5362,-0.04126385043
0.5369,-0.041342204
0.5376,-0.04142582438
0.5383,-0.04151329829
0.539,-0.04160258417
0.5397,-0.04169148342
0.5404,-0.04177779743
0.5411,-0.04185947098
0.5418,-0.04193502233
0.5425,-0.04200311311
0.5432,-0.04206240496
0.5439,-0.04211183599
0.5446,-0.04215145014
0.5453,-0.04218156786
0.546,-0.04220250954
0.5467,-0.0422147719
0.5474,-0.04221955675
0.5481,-0.0422182422
0.5488,-0.04221220636
0.5495,-0.04220292457
0.5502,-0.0421922611
0.5509,-0.0421821775
0.5516,-0.04217463527
0.5523,-0.04217162797
0.553,-0.04217527723
0.5537,-0.04218773671
0.5544,-0.04221116005
0.5551,-0.04224750589
0.5558,-0.04229795272
0.5565,-0.042363484
0.5572,-0.04244508322
0.5579,-0.04254330807
0.5586,-0.0426570132
0.5593,-0.04278462748
0.56,-0.0429245798
0.5607,-0.0430749438
0.5614,-0.04323237213
0.5621,-0.04339316221
0.5628,-0.04355361146
0.5635,-0.04371002028
0.5642,-0.04385870096
0.5649,-0.04399596878
0.5656,-0.04411813901
0.5663,-0.04422193929
0.567,-0.04430574669
0.5677,-0.04436835068
0.5684,-0.04440854069
0.5691,-0.04442578519
0.5698,-0.04442226868
0.5705,-0.04440085469
0.5712,-0.04436440673
0.5719,-0.04431620475
0.5726,-0.04426119432
0.5733,-0.04420473742
0.574,-0.04415219606
0.5747,-0.0441085209
0.5754,-0.04407701722
0.5761,-0.04406057902
0.5768,-0.04406210025
0.5775,-0.0440835042
0.5782,-0.04412283144
0.5789,-0.04417715184
0.5796,-0.04424353528
0.5803,-0.04431852528
0.581,-0.04439655987
0.5817,-0.04447155074
0.5824,-0.04453740956
0.5831,-0.0445884826
0.5838,-0.0446208544
0.5845,-0.0446310441
0.5852,-0.04461557084
0.5859,-0.04457185123
0.5866,-0.04450089175
0.5873,-0.04440459634
0.588,-0.04428486896
0.5887,-0.04414416588
0.5894,-0.04398715257
0.5901,-0.04381904683
0.5908,-0.04364506645
0.5915,-0.04347037637
0.5922,-0.04329993004
0.5929,-0.04313862806
0.5936,-0.04299137103
0.5943,-0.04286267176
0.595,-0.04275549182
0.5957,-0.04267240501
0.5964,-0.04261598512
0.5971,-0.04258837122
0.5978,-0.04258996353
0.5985,-0.04262072755
0.5992,-0.0426806288
0.5999,-0.04276916032
0.6006,-0.04288392535
0.6013,-0.04302205467
0.602,-0.04318067907
0.6027,-0.04335659841
0.6034,-0.04354528896
0.6041,-0.04374189605
0.6048,-0.04394156504
0.6055,-0.04413960525
0.6062,-0.04433198189
0.6069,-0.04451482413
0.6076,-0.04468426117
0.6083,-0.04483689461
0.609,-0.04497121585
0.6097,-0.04508618872
0.6104,-0.04518077703
0.6111,-0.04525421763
0.6118,-0.04530683938
0.6125,-0.04533924415
0.6132,-0.04535203383
0.6139,-0.04534596044
0.6146,-0.04532237667
0.6153,-0.04528278537
0.616,-0.04522868939
0.6167,-0.04516185014
0.6174,-0.04508506326
0.6181,-0.04500138296
0.6188,-0.04491386345
0.6195,-0.04482552725
0.6202,-0.0447392701
0.6209,-0.04465795604
0.6216,-0.04458444914
0.6223,-0.04452097809
0.623,-0.04446723015
0.6237,-0.04442225722
0.6244,-0.04438511122
0.6251,-0.04435420655
0.6258,-0.04432540769
0.6265,-0.04429394162
0.6272,-0.04425503531
0.6279,-0.04420390022
0.6286,-0.04413568565
0.6293,-0.04404552536
0.63,-0.04392855312
0.6307,-0.04378023413
0.6314,-0.04359735927
0.6321,-0.04337705085
0.6328,-0.04311643119
0.6335,-0.04281272703
0.6342,-0.04246358287
0.6349,-0.04206674763
0.6356,-0.04161997026
0.6363,-0.04112099935
0.637,-0.04056758223
0.6377,-0.03995746591
0.6384,-0.03928839739
0.6391,-0.03855858325
0.6398,-0.03776806833
0.6405,-0.03691735704
0.6412,-0.03600695381
0.6419,-0.03503829484
0.6426,-0.03401654353
0.6433,-0.03294779507
0.644,-0.03183814463
0.6447,-0.03069427067
0.6454,-0.02952518469
0.6461,-0.02834048145
0.6468,-0.02714975571
0.6475,-0.02596223128
0.6482,-0.02478564817
0.6489,-0.02362737544
0.6496,-0.02249478212
0.6503,-0.02139423695
0.651,-0.0203281073
0.6517,-0.01929776024
0.6524,-0.01830456281
0.6531,-0.01734898011
0.6538,-0.01642786928
0.6545,-0.01553718552
0.6552,-0.01467288401
0.6559,-0.01383063016
0.6566,-0.01300493027
0.6573,-0.01219000086
0.658,-0.01138005844
0.6587,-0.0105698457
0.6594,-0.009756209929
0.6601,-0.008936524561
0.6608,-0.008108163042
0.6615,-0.007269397945
0.6622,-0.006422098364
0.6629,-0.005569032521
0.6636,-0.004712968637
0.6643,-0.003856899609
0.665,-0.003004717028
0.6657,-0.002160537159
0.6664,-0.001328476268
0.6671,-0.0005118349244
0.6678,0.000289349084
0.6685,0.001075853664
0.6692,0.001848456724
0.6699,0.002608832775
0.6706,0.003362242753
0.6713,0.004114844198
0.672,0.004872794649
0.6727,0.00564213129
0.6734,0.006428409884
0.6741,0.007237065836
0.6748,0.008073534553
0.6755,0.008942070448
0.6762,0.009842203965
0.6769,0.01077228455
0.6776,0.01173066167
0.6783,0.0127143236
0.679,0.01371481401
0.6797,0.01472231543
0.6804,0.01572701035
0.6811,0.01671854039
0.6818,0.01768438347
0.6825,0.01861147662
0.6832,0.01948675686
0.6839,0.02029776178
0.6846,0.02103443128
0.6853,0.02168730583
0.686,0.02224692592
0.6867,0.02270491607
0.6874,0.0230572371
0.6881,0.02330093386
0.6888,0.02343305122
0.6895,0.02345141843
0.6902,0.02335700217
0.6909,0.02315155351
0.6916,0.02283682354
0.6923,0.02241499794
0.693,0.02189000088
0.6937,0.02126619118
0.6944,0.02054792764
0.6951,0.01973981879
0.6958,0.01884747212
0.6965,0.01787674482
0.6972,0.01683349412
0.6979,0.01572342473
0.6986,0.01455163136
0.6993,0.01332305623
0.7,0.01204264155
0.7007,0.01071480795
0.7014,0.009341889629
0.7021,0.007925699179
0.7028,0.006468049201
0.7035,0.00497052005
0.7042,0.003433763099
0.7049,0.001858197476
0.7056,0.000244242309
0.7063,-0.00140729348
0.707,-0.003094041798
0.7077,-0.004813244759
0.7084,-0.006562144477
0.7091,-0.008337441647
0.7098,-0.01013367129
0.7105,-0.011944827
0.7112,-0.01376490239
0.7119,-0.01558773909
0.7126,-0.01740657082
0.7133,-0.01921447936
0.714,-0.02100454646
0.7147,-0.0227701435
0.7154,-0.02450580019
0.7161,-0.02620633588
0.7168,-0.02786656989
0.7175,-0.02948189266
0.7182,-0.03104997898
0.7189,-0.03256907476
0.7196,-0.03403742592
0.7203,-0.03545395388
0.721,-0.03682028229
0.7217,-0.03813871031
0.7224,-0.0394115371
0.7231,-0.04064147253
0.7238,-0.04183286922
0.7245,-0.04299049048
0.7252,-0.04411909963
0.7259,-0.04522316725
0.7266,-0.04630599306
0.7273,-0.04737058407
0.728,-0.04841994728
0.7287,-0.04945616261
0.7294,-0.05047760171
0.7301,-0.05148170915
0.7308,-0.05246592952
0.7315,-0.05342701125
0.7322,-0.05435891821
0.7329,-0.05525491813
0.7336,-0.05610827876
0.7343,-0.05691267821
0.735,-0.05766343611
0.7357,-0.05835628248
0.7364,-0.05898694734
0.7371,-0.05955241807
0.7378,-0.0600547115
0.7385,-0.06049710186
0.7392,-0.06088286334
0.7399,-0.06121613932
0.7406,-0.06150454976
0.7413,-0.06175658382
0.742,-0.06198073062
0.7427,-0.0621851496
0.7434,-0.06237668138
0.7441,-0.06256183688
0.7448,-0.06274712703
0.7455,-0.06293802211
0.7462,-0.06313582995
0.7469,-0.06334081777
0.7476,-0.06355325275
0.7483,-0.06377281441
0.749,-0.06399683147
0.7497,-0.06422204497
0.7504,-0.06444519594
0.7511,-0.06466334506
0.7518,-0.06487483168
0.7525,-0.06507831476
0.7532,-0.06527245332
0.7539,-0.06545638425
0.7546,-0.06563115613
0.7553,-0.06579829543
0.756,-0.06595932865
0.7567,-0.06611565633
0.7574,-0.06626817531
0.7581,-0.06641765646
0.7588,-0.06656487067
0.7595,-0.06671014639
0.7602,-0.0668520422
0.7609,-0.06698867424
0.7616,-0.06711815865
0.7623,-0.06723862975
0.763,-0.06734829456
0.7637,-0.0674453783
0.7644,-0.06752810619
0.7651,-0.06759522785
0.7658,-0.06764759058
0.7665,-0.06768656609
0.7672,-0.0677135261
0.7679,-0.06773014041
0.7686,-0.0677392712
0.7693,-0.06774407873
0.77,-0.06774772325
0.7707,-0.06775304183
0.7714,-0.06776157871
0.7721,-0.06777455492
0.7728,-0.0677931915
0.7735,-0.06781826714
0.7742,-0.06784879114
0.7749,-0.06788333044
0.7756,-0.06792045198
0.7763,-0.06795870616
0.777,-0.06799657714
0.7777,-0.06803253256
0.7784,-0.06806504002
0.7791,-0.06809273158
0.7798,-0.06811489703
0.7805,-0.06813099059
0.7812,-0.06814046649
0.7819,-0.06814275278
0.7826,-0.06813717282
0.7833,-0.0681230238
0.784,-0.0680996029
0.7847,-0.06806637926
0.7854,-0.06802350978
0.7861,-0.06797132329
0.7868,-0.06791014865
0.7875,-0.06784106751
0.7882,-0.06776817272
0.7889,-0.06769630998
0.7896,-0.06763032496
0.7903,-0.06757577038
0.791,-0.06754102722
0.7917,-0.06753518349
0.7924,-0.06756732723
0.7931,-0.06764639671
0.7938,-0.0677807313
0.7945,-0.06797852063
0.7952,-0.06824795435
0.7959,-0.06859634563
0.7966,-0.0690275019
0.7973,-0.06954435414
0.798,-0.07014983331
0.7987,-0.070845668
0.7994,-0.07162877718
0.8001,-0.07249487741
0.8008,-0.07343968527
0.8015,-0.07445694498
0.8022,-0.07553251135
0.8029,-0.07665026688
0.8036,-0.07779409404
0.8043,-0.07894441162
0.805,-0.08006778369
0.8057,-0.08112731064
0.8064,-0.08208609284
0.8071,-0.08290276022
0.8078,-0.08351806094
0.8085,-0.08386827267
0.8092,-0.08388967313
0.8099,-0.08351501914
0.8106,-0.08266298417
0.8113,-0.08124872082
0.812,-0.07918738169
0.8127,-0.07639360292
0.8134,-0.07277995486
0.8141,-0.06825849138
0.8148,-0.06274126635
0.8155,-0.05614373105
0.8162,-0.04839492623
0.8169,-0.03942729007
0.8176,-0.02917326071
0.8183,-0.01757268879
0.819,-0.004595074748
0.8197,0.009782668485
0.8204,0.02558362799
0.8211,0.04281978975
0.8218,0.06145873525
0.8225,0.08145694489
0.8232,0.1027708991
0.8239,0.1253433567
0.8246,0.1490621908
0.8253,0.1738015528
0.826,0.1994355942
0.8267,0.2258245406
0.8274,0.2517329613
0.8281,0.268793381
0.8288,0.2859416802
0.8295,0.3030411253
0.8302,0.3199315278
0.8309,0.3364468354
0.8316,0.3524209956
0.8323,0.3676889608
0.833,0.3820897004
0.8337,0.3954631885
0.8344,0.4076493991
0.8351,0.4184980236
0.8358,0.4278976232
0.8365,0.4357464761
0.8372,0.441942861
0.8379,0.4463998715
0.8386,0.4490898615
0.8393,0.45
0.84,0.4491174561
0.8407,0.4464429634
0.8414,0.4420315138
0.8421,0.4359516636
0.8428,0.4282719694
0.8435,0.4190700907
0.8442,0.4084600998
0.8449,0.3965651723
0.8456,0.3835084835
0.8463,0.369417735
0.847,0.3544387329
0.8477,0.3387218096
0.8484,0.3224172973
0.8491,0.3056746504
0.8498,0.2886398123
0.8505,0.2714578485
0.8512,0.2542738244
0.8519,0.2295600093
0.8526,0.2026752632
0.8533,0.1763492845
0.854,0.1507470453
0.8547,0.1260171377
0.8554,0.1022426337
0.8561,0.07949022512
0.8568,0.05782660395
0.8575,0.03730563407
0.8582,0.01792986748
0.8589,-0.0003109718022
0.8596,-0.01742715974
0.8603,-0.03343311427
0.861,-0.04835982112
0.8617,-0.06224240796
0.8624,-0.07511600247
0.8631,-0.0870136941
0.8638,-0.09796041939
0.8645,-0.1079790766
0.8652,-0.1170925641
0.8659,-0.1253216677
0.8666,-0.1326787238
0.8673,-0.1391739563
0.868,-0.144817589
0.8687,-0.1496209838
0.8694,-0.1536000535
0.8701,-0.1567718488
0.8708,-0.1591534206
0.8715,-0.1607649387
0.8722,-0.1616390509
0.8729,-0.1618115238
0.8736,-0.1613181242
0.8743,-0.1601971443
0.875,-0.1584969766
0.8757,-0.156268539
0.8764,-0.1535627494
0.8771,-0.1504314742
0.8778,-0.1469303747
0.8785,-0.1431160607
0.8792,-0.1390451423
0.8799,-0.1347735309
0.8806,-0.1303543455
0.8813,-0.1258400064
0.882,-0.1212829342
0.8827,-0.1167330291
0.8834,-0.1122301106
0.8841,-0.1078114779
0.8848,-0.1035144302
0.8855,-0.09937249794
0.8862,-0.09540413595
0.8869,-0.09162403025
0.8876,-0.08804686685
0.8883,-0.08468404973
0.889,-0.08153385471
0.8897,-0.07859127561
0.8904,-0.07585130622
0.8911,-0.07330752122
0.8918,-0.07094781881
0.8925,-0.06875867808
0.8932,-0.06672657811
0.8939,-0.06483823358
0.8946,-0.06308130162
0.8953,-0.06144367494
0.896,-0.05991324624
0.8967,-0.0584786744
0.8974,-0.05713168285
0.8981,-0.05586476118
0.8988,-0.05467039897
0.8995,-0.05354158447
0.9002,-0.0524733006
0.9009,-0.05146102891
0.9016,-0.05050025099
0.9023,-0.04958655275
0.903,-0.04871593749
0.9037,-0.04788451285
0.9044,-0.04708838647
0.9051,-0.04632365411
0.9058,-0.04558636392
0.9065,-0.04487255217
0.9072,-0.04417825511
0.9079,-0.04349977141
0.9086,-0.04283444932
0.9093,-0.04217989951
0.91,-0.04153373263
0.9107,-0.04089417967
0.9114,-0.04026195294
0.9121,-0.03963838506
0.9128,-0.03902480868
0.9135,-0.03842296574
0.9142,-0.03783623542
0.9149,-0.03726840619
0.9156,-0.03672326655
0.9163,-0.03620420407
0.917,-0.03571300267
0.9177,-0.0352510454
0.9184,-0.03481971526
0.9191,-0.03441960463
0.9198,-0.03404814316
0.9205,-0.03370196989
0.9212,-0.03337772381
0.9219,-0.03307186869
0.9226,-0.03278016725
0.9233,-0.032498207
0.924,-0.03222157542
0.9247,-0.03194632422
0.9254,-0.03167036207
0.9261,-0.03139206188
0.9268,-0.03110979652
0.9275,-0.03082214798
0.9282,-0.03052853444
0.9289,-0.03022858319
0.9296,-0.02992192149
0.9303,-0.02960788948
0.931,-0.02928467885
0.9317,-0.02895019416
0.9324,-0.02860233996
0.9331,-0.0282388696
0.9338,-0.02785693163
0.9345,-0.02745352339
0.9352,-0.02702564219
0.9359,-0.02657062011
0.9366,-0.02608712808
0.9373,-0.02557417179
0.938,-0.02503075688
0.9387,-0.02445649187
0.9394,-0.0238533966
0.9401,-0.02322409375
0.9408,-0.02257120599
0.9415,-0.02189786146
0.9422,-0.02120921011
0.9429,-0.02051090734
0.9436,-0.01980860856
0.9443,-0.01910792667
0.945,-0.0184143045
0.9457,-0.01773314238
0.9464,-0.01706984064
0.9471,-0.01642901577
0.9478,-0.01581214881
0.9485,-0.01521993698
0.9492,-0.01465307748
0.9499,-0.01411141844
0.9506,-0.01359141156
0.9513,-0.01308865946
0.952,-0.01259876477
0.9527,-0.01211722792
0.9534,-0.01163914062
0.9541,-0.01115949239
0.9548,-0.01067327274
0.9555,-0.01017599508
0.9562,-0.009665268267
0.9569,-0.00913922503
0.9576,-0.008595998104
0.9583,-0.008034172041
0.959,-0.007454138677
0.9597,-0.00685674167
0.9604,-0.006242824675
0.9611,-0.00561332033
0.9618,-0.00496951719
0.9625,-0.004312792792
0.9632,-0.003644524671
0.9639,-0.002965933017
0.9646,-0.002277608638
0.9653,-0.001579984995


==> data/synthetic_fourier_candidate_2.csv <==
phase_deg,x_component,y_component,final_x,final_y,n1_magnitude,n1_cumulative_x,n1_cumulative_y,n2_magnitude,n2_cumulative_x,n2_cumulative_y,n3_magnitude,n3_cumulative_x,n3_cumulative_y
0,0.1885566271,1.341920119,3.188556627,1.341920119,0.8719466206,5.33913319e-17,0.8719466206,0.4300700667,-0.1126351398,1.287005156,0.3061570408,0.1885566271,1.341920119
3,0.08785529985,1.373118513,3.083743904,1.530126381,0.8719466206,-0.04563416018,0.8707516481,0.4300700667,-0.2010377038,1.271762871,0.3061570408,0.08785529985,1.373118513
6,-0.01813181811,1.395040962,2.965433868,1.708626351,0.8719466206,-0.0911432403,0.8671700058,0.4300700667,-0.2876125539,1.249740354,0.3061570408,-0.01813181811,1.395040962
9,-0.1283520699,1.406817254,2.834712952,1.876120649,0.8719466206,-0.1364025031,0.8612115108,0.4300700667,-0.3717850279,1.221149463,0.3061570408,-0.1283520699,1.406817254
12,-0.2416136791,1.407717713,2.692829123,2.031452785,0.8719466206,-0.1812878962,0.8528924949,0.4300700667,-0.4530047318,1.186254496,0.3061570408,-0.2416136791,1.407717713
15,-0.3566065536,1.397174909,2.541170925,2.173632044,0.8719466206,-0.2256763917,0.84223576,0.4300700667,-0.5307505517,1.145369426,0.3061570408,-0.3566065536,1.397174909
18,-0.4719264116,1.374802113,2.381243137,2.301853096,0.8719466206,-0.269446324,0.8292705154,0.4300700667,-0.604535352,1.09885465,0.3061570408,-0.4719264116,1.374802113
21,-0.5861017026,1.340407982,2.214639577,2.415511831,0.8719466206,-0.3124777225,0.814032298,0.4300700667,-0.6739103132,1.047113281,0.3061570408,-0.5861017026,1.340407982
24,-0.6976227222,1.294007072,2.043013651,2.514217001,0.8719466206,-0.3546526414,0.7965628746,0.4300700667,-0.7384688635,0.9905870225,0.3061570408,-0.6976227222,1.294007072
27,-0.8049722604,1.235825861,1.868047312,2.59779736,0.8719466206,-0.395855482,0.7769101277,0.4300700667,-0.7978501647,0.9297516712,0.3061570408,-0.8049722604,1.235825861
30,-0.9066570786,1.166304066,1.691419133,2.666304066,0.8719466206,-0.4359733103,0.7551279242,0.4300700667,-0.8517421157,0.8651122993,0.3061570408,-0.9066570786,1.166304066
33,-1.001239486,1.086091166,1.514772218,2.720008271,0.8719466206,-0.474896166,0.7312759675,0.4300700667,-0.8998838441,0.7971981624,0.3061570408,-1.001239486,1.086091166
36,-1.087368269,0.9960381274,1.339682714,2.759393884,0.8719466206,-0.5125173644,0.7054196343,0.4300700667,-0.9420676612,0.7265573916,0.3061570408,-1.087368269,0.9960381274
39,-1.163808252,0.8971844828,1.167629632,2.785145656,0.8719466206,-0.5487337883,0.6776297948,0.4300700667,-0.9781404609,0.6537515249,0.3061570408,-1.163808252,0.8971844828
42,-1.229467767,0.79074099,0.9999667094,2.798132809,0.8719466206,-0.583446171,0.6479826192,0.4300700667,-1.00800455,0.5793499373,0.3061570408,-1.229467767,0.79074099
45,-1.283423387,0.6780682266,0.8378969567,2.79938857,0.8719466206,-0.6165593683,0.6165593683,0.4300700667,-1.031617903,0.5039242284,0.3061570408,-1.283423387,0.6780682266
48,-1.324941305,0.5606515678,0.6824505136,2.790086044,0.8719466206,-0.6479826192,0.583446171,0.4300700667,-1.048993842,0.4280426274,0.3061570408,-1.324941305,0.5606515678
51,-1.353494844,0.4400730852,0.5344663296,2.77151097,0.8719466206,-0.6776297948,0.5487337883,0.4300700667,-1.060200143,0.3522644747,0.3061570408,-1.353494844,0.4400730852
54,-1.368777636,0.3179809809,0.3945781211,2.745031964,0.8719466206,-0.7054196343,0.5125173644,0.4300700667,-1.065357586,0.2771348397,0.3061570408,-1.368777636,0.3179809809
57,-1.370712158,0.1960572348,0.2632049474,2.712068939,0.8719466206,-0.7312759675,0.474896166,0.4300700667,-1.064637968,0.2031793304,0.3061570408,-1.370712158,0.1960572348
60,-1.359453357,0.07598418739,0.1405466433,2.674060399,0.8719466206,-0.7551279242,0.4359733103,0.4300700667,-1.05826159,0.1308991503,0.3061570408,-1.359453357,0.07598418739
63,-1.335387266,-0.04058918755,0.02658423339,2.632430385,0.8719466206,-0.7769101277,0.395855482,0.4300700667,-1.046494262,0.06076645397,0.3061570408,-1.335387266,-0.04058918755
66,-1.299124594,-0.1520805571,-0.07891466438,2.588555816,0.8719466206,-0.7965628746,0.3546526414,0.4300700667,-1.029643858,-0.006779949201,0.3061570408,-1.299124594,-0.1520805571
69,-1.251489404,-0.2570062905,-0.1763855552,2.543734989,0.8719466206,-0.814032298,0.3124777225,0.4300700667,-1.008056446,-0.07133849951,0.3061570408,-1.251489404,-0.2570062905
72,-1.193503112,-0.3540115756,-0.2664521284,2.499157973,0.8719466206,-0.8292705154,0.269446324,0.4300700667,-0.9821120589,-0.1325483587,0.3061570408,-1.193503112,-0.3540115756
75,-1.126364133,-0.4418978971,-0.349906998,2.455879582,0.8719466206,-0.84223576,0.2256763917,0.4300700667,-0.9522201351,-0.1900924137,0.3061570408,-1.126364133,-0.4418978971
78,-1.05142363,-0.5196472452,-0.4276885578,2.414795557,0.8719466206,-0.8528924949,0.1812878962,0.4300700667,-0.9188146898,-0.2436997819,0.3061570408,-1.05142363,-0.5196472452
81,-0.9701578787,-0.5864424945,-0.5008544836,2.376622527,0.8719466206,-0.8612115108,0.1364025031,0.4300700667,-0.8823492681,-0.2931477937,0.3061570408,-0.9701578787,-0.5864424945
84,-0.8841378771,-0.6416834817,-0.5705524873,2.341882204,0.8719466206,-0.8671700058,0.0911432403,0.4300700667,-0.8432917358,-0.3382634324,0.3061570408,-0.8841378771,-0.6416834817
87,-0.7949968705,-0.6849984082,-0.6379890018,2.310890196,0.8719466206,-0.8707516481,0.04563416018,0.4300700667,-0.8021189662,-0.3789242189,0.3061570408,-0.7949968705,-0.6849984082
90,-0.7043965179,-0.716250302,-0.7043965179,2.283749698,0.8719466206,-0.8719466206,1.067826638e-16,0.4300700667,-0.7593114808,-0.4150585351,0.3061570408,-0.7043965179,-0.716250302
93,-0.613992463,-0.7355383868,-0.7710003317,2.260350217,0.8719466206,-0.8707516481,-0.04563416018,0.4300700667,-0.7153481045,-0.4466453831,0.3061570408,-0.613992463,-0.7355383868
96,-0.5254000843,-0.743194324,-0.8389854741,2.240371362,0.8719466206,-0.8671700058,-0.0911432403,0.4300700667,-0.6707006922,-0.4737135882,0.3061570408,-0.5254000843,-0.743194324
99,-0.4401611951,-0.7397734131,-0.9094645902,2.223291609,0.8719466206,-0.8612115108,-0.1364025031,0.4300700667,-0.6258289861,-0.4963404552,0.3061570408,-0.4401611951,-0.7397734131
102,-0.3597124424,-0.7260409496,-0.9834475148,2.208401853,0.8719466206,-0.8528924949,-0.1812878962,0.4300700667,-0.5811756593,-0.5146498969,0.3061570408,-0.3597124424,-0.7260409496
105,-0.2853561165,-0.7029540555,-1.061813252,2.194823423,0.8719466206,-0.84223576,-0.2256763917,0.4300700667,-0.5371616,-0.5288100573,0.3061570408,-0.2853561165,-0.7029540555
108,-0.218234024,-0.6716393989,-1.145285007,2.18153015,0.8719466206,-0.8292705154,-0.269446324,0.4300700667,-0.4941814873,-0.5390304584,0.3061570408,-0.218234024,-0.6716393989
111,-0.1593050065,-0.6333673163,-1.234408855,2.167373963,0.8719466206,-0.814032298,-0.3124777225,0.4300700667,-0.4525997073,-0.5455587058,0.3061570408,-0.1593050065,-0.6333673163
114,-0.1093266031,-0.5895229306,-1.329536532,2.151113442,0.8719466206,-0.7965628746,-0.3546526414,0.4300700667,-0.4127466525,-0.5486767894,0.3061570408,-0.1093266031,-0.5895229306
117,-0.06884125574,-0.5415749299,-1.430812755,2.131444643,0.8719466206,-0.7769101277,-0.395855482,0.4300700667,-0.3749154451,-0.5486970255,0.3061570408,-0.06884125574,-0.5415749299
120,-0.03816735189,-0.4910427225,-1.538167352,2.107033489,0.8719466206,-0.7551279242,-0.4359733103,0.4300700667,-0.3393591188,-0.5459576854,0.3061570408,-0.03816735189,-0.4910427225
123,-0.01739528582,-0.4394627194,-1.651312391,2.076548984,0.8719466206,-0.7312759675,-0.474896166,0.4300700667,-0.3062882894,-0.5408183609,0.3061570408,-0.01739528582,-0.4394627194
126,-0.006388601625,-0.3883545138,-1.769744359,2.038696469,0.8719466206,-0.7054196343,-0.5125173644,0.4300700667,-0.2758693374,-0.5336551217,0.3061570408,-0.006388601625,-0.3883545138
129,-0.004790164255,-0.3391877273,-1.892751337,1.992250157,0.8719466206,-0.6776297948,-0.5487337883,0.4300700667,-0.2482231222,-0.5248555183,0.3061570408,-0.004790164255,-0.3391877273
132,-0.01203318741,-0.2933502721,-2.019425006,1.936084204,0.8719466206,-0.6479826192,-0.583446171,0.4300700667,-0.2234242401,-0.5148134891,0.3061570408,-0.01203318741,-0.2933502721
135,-0.02735683499,-0.252118745,-2.148677179,1.869201599,0.8719466206,-0.6165593683,-0.6165593683,0.4300700667,-0.2015008332,-0.5039242284,0.3061570408,-0.02735683499,-0.252118745
138,-0.04982600754,-0.2166316123,-2.279260484,1.790760207,0.8719466206,-0.583446171,-0.6479826192,0.4300700667,-0.182434948,-0.4925790756,0.3061570408,-0.04982600754,-0.2166316123
141,-0.07835482978,-0.1878657804,-2.409792714,1.700095393,0.8719466206,-0.5487337883,-0.6776297948,0.4300700667,-0.1661634403,-0.4811604812,0.3061570408,-0.07835482978,-0.1878657804
144,-0.1117332711,-0.1666170602,-2.538784254,1.596738697,0.8719466206,-0.5125173644,-0.7054196343,0.4300700667,-0.1525794123,-0.4700371096,0.3061570408,-0.1117332711,-0.1666170602
147,-0.1486562609,-0.1534849426,-2.664667965,1.480432162,0.8719466206,-0.474896166,-0.7312759675,0.4300700667,-0.1415341653,-0.4595591319,0.3061570408,-0.1486562609,-0.1534849426
150,-0.1877546077,-0.1488619973,-2.785830819,1.351138003,0.8719466206,-0.4359733103,-0.7551279242,0.4300700667,-0.1328396448,-0.4500537642,0.3061570408,-0.1877546077,-0.1488619973
153,-0.2276269891,-0.152928096,-2.900646562,1.209043403,0.8719466206,-0.395855482,-0.7769101277,0.4300700667,-0.1262713475,-0.4418210996,0.3061570408,-0.2276269891,-0.152928096
156,-0.266872266,-0.1656495482,-3.007508639,1.054560381,0.8719466206,-0.3546526414,-0.7965628746,0.4300700667,-0.1215716582,-0.435130284,0.3061570408,-0.266872266,-0.1656495482
159,-0.3041213656,-0.186783118,-3.104862645,0.8883207306,0.8719466206,-0.3124777225,-0.814032298,0.4300700667,-0.1184535746,-0.4302160759,0.3061570408,-0.3041213656,-0.186783118
162,-0.3380679974,-0.2158847801,-3.191237546,0.7111662031,0.8719466206,-0.269446324,-0.8292705154,0.4300700667,-0.1166047805,-0.4272758327,0.3061570408,-0.3380679974,-0.2158847801
165,-0.3674975001,-0.2523229564,-3.265274979,0.5241341789,0.8719466206,-0.2256763917,-0.84223576,0.4300700667,-0.1156920166,-0.4264669546,0.3061570408,-0.3674975001,-0.2523229564
168,-0.3913131646,-0.2952958764,-3.325755967,0.3284391961,0.8719466206,-0.1812878962,-0.8528924949,0.4300700667,-0.1153657013,-0.4279048168,0.3061570408,-0.3913131646,-0.2952958764
171,-0.4085594466,-0.3438526034,-3.371624468,0.1254507917,0.8719466206,-0.1364025031,-0.8612115108,0.4300700667,-0.1152647458,-0.431661214,0.3061570408,-0.4085594466,-0.3438526034
174,-0.4184415596,-0.3969171919,-3.402007246,-0.08333180211,0.8719466206,-0.0911432403,-0.8671700058,0.4300700667,-0.1150215103,-0.4377633331,0.3061570408,-0.4184415596,-0.3969171919
177,-0.4203410314,-0.4533153646,-3.416229636,-0.2963074959,0.8719466206,-0.04563416018,-0.8707516481,0.4300700667,-0.1142668421,-0.446193269,0.3061570408,-0.4203410314,-0.4533153646
180,-0.4138269068,-0.5118030484,-3.413826907,-0.5118030484,0.8719466206,-1.601739957e-16,-0.8719466206,0.4300700667,-0.1126351398,-0.4568880855,0.3061570408,-0.4138269068,-0.5118030484
183,-0.398662387,-0.5710960666,-3.394550991,-0.7281039354,0.8719466206,0.04563416018,-0.8707516481,0.4300700667,-0.1097693834,-0.4697404251,0.3061570408,-0.398662387,-0.5710960666
186,-0.3748068091,-0.6299002657,-3.358372495,-0.9434856555,0.8719466206,0.0911432403,-0.8671700058,0.4300700667,-0.1053260733,-0.4845996579,0.3061570408,-0.3748068091,-0.6299002657
189,-0.3424129795,-0.6869413497,-3.305478001,-1.156244745,0.8719466206,0.1364025031,-0.8612115108,0.4300700667,-0.09898002157,-0.5012735587,0.3061570408,-0.3424129795,-0.6869413497
192,-0.3018199921,-0.7409937111,-3.236262794,-1.364728784,0.8719466206,0.1812878962,-0.8528924949,0.4300700667,-0.09042893942,-0.5195304942,0.3061570408,-0.3018199921,-0.7409937111
195,-0.2535417664,-0.7909075779,-3.151319245,-1.567364713,0.8719466206,0.2256763917,-0.84223576,0.4300700667,-0.07939776828,-0.5391020944,0.3061570408,-0.2535417664,-0.7909075779
198,-0.1982516446,-0.8356338442,-3.051421193,-1.762684827,0.8719466206,0.269446324,-0.8292705154,0.4300700667,-0.06564270411,-0.5596863809,0.3061570408,-0.1982516446,-0.8356338442
201,-0.1367634786,-0.8742460155,-2.937504758,-1.949349864,0.8719466206,0.3124777225,-0.814032298,0.4300700667,-0.04895486807,-0.5809513147,0.3061570408,-0.1367634786,-0.8742460155
204,-0.07000972187,-0.905958776,-2.810646095,-2.126168705,0.8719466206,0.3546526414,-0.7965628746,0.4300700667,-0.02916358065,-0.6025387266,0.3061570408,-0.07000972187,-0.905958776
207,0.0009828950415,-0.9301427735,-2.672036678,-2.292114273,0.8719466206,0.395855482,-0.7769101277,0.4300700667,-0.006139200615,-0.6240685842,0.3061570408,0.0009828950415,-0.9301427735
210,0.07511946783,-0.946335316,-2.522956744,-2.446335316,0.8719466206,0.4359733103,-0.7551279242,0.4300700667,0.02020450492,-0.6451435491,0.3061570408,0.07511946783,-0.946335316
213,0.1512641295,-0.9542467763,-2.364747574,-2.588163881,0.8719466206,0.474896166,-0.7312759675,0.4300700667,0.04990848796,-0.6653537726,0.3061570408,0.1512641295,-0.9542467763
216,0.2282676754,-0.9537626128,-2.198783308,-2.71711837,0.8719466206,0.5125173644,-0.7054196343,0.4300700667,0.08296706754,-0.684281877,0.3061570408,0.2282676754,-0.9537626128
219,0.3049949066,-0.9449410227,-2.026442978,-2.832902196,0.8719466206,0.5487337883,-0.6776297948,0.4300700667,0.1193271156,-0.7015080648,0.3061570408,0.3049949066,-0.9449410227
222,0.3803510088,-0.9280063538,-1.849083468,-2.935398173,0.8719466206,0.583446171,-0.6479826192,0.4300700667,0.1588877919,-0.7166153011,0.3061570408,0.3803510088,-0.9280063538
225,0.4533063166,-0.9033385063,-1.668014027,-3.02465885,0.8719466206,0.6165593683,-0.6165593683,0.4300700667,0.2015008332,-0.7291945081,0.3061570408,0.4533063166,-0.9033385063
228,0.5229188596,-0.871458655,-1.484472959,-3.100893131,0.8719466206,0.6479826192,-0.583446171,0.4300700667,0.2469713962,-0.7388497146,0.3061570408,0.5229188596,-0.871458655
231,0.5883541477,-0.8330117124,-1.299607025,-3.164449597,0.8719466206,0.6776297948,-0.5487337883,0.4300700667,0.2950594469,-0.7452031019,0.3061570408,0.5883541477,-0.8330117124
234,0.6489017315,-0.7887460303,-1.114454025,-3.215797013,0.8719466206,0.7054196343,-0.5125173644,0.4300700667,0.3454816822,-0.7478998891,0.3061570408,0.6489017315,-0.7887460303
237,0.7039881561,-0.739490906,-0.9299289489,-3.25550261,0.8719466206,0.7312759675,-0.474896166,0.4300700667,0.3979139668,-0.7466130017,0.3061570408,0.7039881561,-0.739490906
240,0.7531860256,-0.6861325074,-0.7468139744,-3.284208719,0.8719466206,0.7551279242,-0.4359733103,0.4300700667,0.4519942586,-0.7410474703,0.3061570408,0.7531860256,-0.6861325074
243,0.7962189968,-0.6295888686,-0.5657525024,-3.302608441,0.8719466206,0.7769101277,-0.395855482,0.4300700667,0.5073259932,-0.7309445101,0.3061570408,0.7962189968,-0.6295888686
246,0.8329626271,-0.5707846242,-0.3872473021,-3.311420997,0.8719466206,0.7965628746,-0.3546526414,0.4300700667,0.5634818913,-0.716085232,0.3061570408,0.8329626271,-0.5707846242
249,0.8634411079,-0.5106261536,-0.2116627407,-3.311367433,0.8719466206,0.814032298,-0.3124777225,0.4300700667,0.62000815,-0.6962939446,0.3061570408,0.8634411079,-0.5106261536
252,0.8878200246,-0.4499777897,-0.03923095854,-3.303147339,0.8719466206,0.8292705154,-0.269446324,0.4300700667,0.6764289719,-0.6714410066,0.3061570408,0.8878200246,-0.4499777897
255,0.9063953831,-0.3896397136,0.1299382478,-3.287417192,0.8719466206,0.84223576,-0.2256763917,0.4300700667,0.7322513849,-0.6414451971,0.3061570408,0.9063953831,-0.3896397136
258,0.9195792405,-0.3303281109,0.295844168,-3.264770913,0.8719466206,0.8528924949,-0.1812878962,0.4300700667,0.7869703,-0.6062755743,0.3061570408,0.9195792405,-0.3303281109
261,0.927882364,-0.2726580992,0.4585789689,-3.235723121,0.8719466206,0.8612115108,-0.1364025031,0.4300700667,0.8400737535,-0.5659528,0.3061570408,0.927882364,-0.2726580992
264,0.931894417,-0.2171298636,0.6183090272,-3.20069555,0.8719466206,0.8671700058,-0.0911432403,0.4300700667,0.8910482758,-0.520549913,0.3061570408,0.931894417,-0.2171298636
267,0.9322622343,-0.16411835,0.7752543656,-3.160006954,0.8719466206,0.8707516481,-0.04563416018,0.4300700667,0.93938433,-0.4701925393,0.3061570408,0.9322622343,-0.16411835
270,0.9296667975,-0.1138667682,0.9296667975,-3.113866768,0.8719466206,0.8719466206,-2.135653276e-16,0.4300700667,0.9845817604,-0.4150585351,0.3061570408,0.9296667975,-0.1138667682
273,0.9247995501,-0.06648405915,1.081807419,-3.062372663,0.8719466206,0.8707516481,0.04563416018,0.4300700667,1.026155192,-0.3553770628,0.3061570408,0.9247995501,-0.06648405915
276,0.9183387115,-0.02194637182,1.231924101,-3.005512058,0.8719466206,0.8671700058,0.0911432403,0.4300700667,1.063639319,-0.2914271076,0.3061570408,0.9183387115,-0.02194637182
279,0.9109262445,0.01989750895,1.38022964,-2.943167513,0.8719466206,0.8612115108,0.1364025031,0.4300700667,1.096594036,-0.223535449,0.3061570408,0.9109262445,0.01989750895
282,0.9031461136,0.05931694812,1.526881186,-2.875125854,0.8719466206,0.8528924949,0.1812878962,0.4300700667,1.124609331,-0.1520741046,0.3061570408,0.9031461136,0.05931694812
285,0.8955044365,0.09668672434,1.671961572,-2.801090755,0.8719466206,0.84223576,0.2256763917,0.4300700667,1.14730992,-0.07745727383,0.3061570408,0.8955044365,0.09668672434
288,0.8884120801,0.1324711299,1.815463063,-2.720698419,0.8719466206,0.8292705154,0.269446324,0.4300700667,1.164359543,-0.0001378105319,0.3061570408,0.8884120801,0.1324711299
291,0.8821701878,0.1672053499,1.957274036,-2.63353593,0.8719466206,0.814032298,0.3124777225,0.4300700667,1.175464889,0.07939673931,0.3061570408,0.8821701878,0.1672053499
294,0.8769590473,0.2014746347,2.097168976,-2.539161738,0.8719466206,0.7965628746,0.3546526414,0.4300700667,1.180379097,0.1606284935,0.3061570408,0.8769590473,0.2014746347
297,0.8728306211,0.2358918429,2.23480212,-2.43712773,0.8719466206,0.7769101277,0.395855482,0.4300700667,1.17890481,0.2430139385,0.3061570408,0.8728306211,0.2358918429
300,0.8697049627,0.2710739723,2.369704963,-2.327002239,0.8719466206,0.7551279242,0.4359733103,0.4300700667,1.17089673,0.3259889352,0.3061570408,0.8697049627,0.2710739723
303,0.867370642,0.3076183296,2.501287747,-2.208393374,0.8719466206,0.7312759675,0.474896166,0.4300700667,1.156263646,0.4089739711,0.3061570408,0.867370642,0.3076183296
306,0.8654891953,0.3460789992,2.628844952,-2.080971984,0.8719466206,0.7054196343,0.5125173644,0.4300700667,1.134969931,0.4913796071,0.3061570408,0.8654891953,0.3460789992
309,0.8636035096,0.3869442672,2.751564683,-1.944493617,0.8719466206,0.6776297948,0.5487337883,0.4300700667,1.107036467,0.5726120582,0.3061570408,0.8636035096,0.3869442672
312,0.8611499456,0.4306156359,2.868541765,-1.798818841,0.8719466206,0.6479826192,0.583446171,0.4300700667,1.072540998,0.6520788529,0.3061570408,0.8611499456,0.4306156359
315,0.8574739052,0.4773890246,2.978794249,-1.643931319,0.8719466206,0.6165593683,0.6165593683,0.4300700667,1.031617903,0.7291945081,0.3061570408,0.8574739052,0.4773890246
318,0.8518484535,0.5274386995,3.08128293,-1.47995312,0.8719466206,0.583446171,0.6479826192,0.4300700667,0.9844573939,0.8033861628,0.3061570408,0.8518484535,0.5274386995
321,0.8434955256,0.5808044076,3.17493341,-1.307156766,0.8719466206,0.5487337883,0.6776297948,0.4300700667,0.9313041362,0.8740991084,0.3061570408,0.8434955256,0.5808044076
324,0.8316091753,0.6373821096,3.258660158,-1.125973647,0.8719466206,0.5125173644,0.7054196343,0.4300700667,0.8724553165,0.940802159,0.3061570408,0.8316091753,0.6373821096
327,0.8153802624,0.6969186138,3.331391966,-0.9369984912,0.8719466206,0.474896166,0.7312759675,0.4300700667,0.8082581668,1.002992803,0.3061570408,0.8153802624,0.6969186138
330,0.7940219388,0.7590103173,3.39209815,-0.7409896827,0.8719466206,0.4359733103,0.7551279242,0.4300700667,0.7391069759,1.060202084,0.3061570408,0.7940219388,0.7590103173
333,0.7667952581,0.8231061522,3.439814831,-0.5388653471,0.8719466206,0.395855482,0.7769101277,0.4300700667,0.6654396165,1.111999156,0.3061570408,0.7667952581,0.8231061522
336,0.7330342325,0.8885147294,3.473670605,-0.3316951998,0.8719466206,0.3546526414,0.7965628746,0.4300700667,0.5877336246,1.157995465,0.3061570408,0.7330342325,0.8885147294
339,0.6921696615,0.9544155621,3.492910941,-0.1206882865,0.8719466206,0.3124777225,0.814032298,0.4300700667,0.5065018705,1.19784852,0.3061570408,0.6921696615,0.9544155621
342,0.6437510844,1.019874145,3.496920633,0.09282316225,0.8719466206,0.269446324,0.8292705154,0.4300700667,0.4222878675,1.231265198,0.3061570408,0.6437510844,1.019874145
345,0.5874662503,1.083860567,3.485243729,0.3074034319,0.8719466206,0.2256763917,0.84223576,0.4300700667,0.3356607668,1.258004565,0.3061570408,0.5874662503,1.083860567
348,0.5231575544,1.145271233,3.457600357,0.5215361601,0.8719466206,0.1812878962,0.8528924949,0.4300700667,0.2472100911,1.277880173,0.3061570408,0.5231575544,1.145271233
351,0.4508349613,1.202953197,3.413899983,0.733649802,0.8719466206,0.1364025031,0.8612115108,0.4300700667,0.1575402605,1.290761808,0.3061570408,0.4508349613,1.202953197
354,0.3706850197,1.255730537,3.354250706,0.9421451474,0.8719466206,0.0911432403,0.8671700058,0.4300700667,0.06726497035,1.296576678,0.3061570408,0.3706850197,1.255730537
357,0.2830756676,1.302432123,3.278964272,1.145424254,0.8719466206,0.04563416018,0.8707516481,0.4300700667,-0.02299852172,1.295310027,0.3061570408,0.2830756676,1.302432123

